Model Predictive Path Integral Control using Covariance Variable Importance Sampling

In this paper we develop a Model Predictive Path Integral (MPPI) control algorithm based on a generalized importance sampling scheme and perform parallel optimization via sampling using a Graphics Processing Unit (GPU). The proposed generalized importance sampling scheme allows for changes in the drift and diffusion terms of stochastic diffusion processes and plays a significant role in the performance of the model predictive control algorithm. We compare the proposed algorithm in simulation with a model predictive control version of differential dynamic programming.

==> Figures/quad_figures/ddp_4m_forest_traj.txt <==
[x, y]
[-5.00000000, -5.00000000]
[-5.00000000, -5.00000000]
[-5.00000000, -5.00000000]
[-5.00000000, -5.00000000]
[-5.00000000, -5.00000000]
[-4.99998089, -4.99998013]
[-4.99990038, -4.99989638]
[-4.99968066, -4.99966788]
[-4.99920200, -4.99917084]
[-4.99828761, -4.99822735]
[-4.99670146, -4.99660707]
[-4.99414432, -4.99402606]
[-4.99028870, -4.99018214]
[-4.98480767, -4.98478131]
[-4.97740939, -4.97756707]
[-4.96768475, -4.96817442]
[-4.95530823, -4.95631863]
[-4.94006105, -4.94179618]
[-4.92183874, -4.92448960]
[-4.90040494, -4.90414402]
[-4.87566878, -4.88063660]
[-4.84766384, -4.85396441]
[-4.81652218, -4.82422614]
[-4.78224842, -4.79140377]
[-4.74495547, -4.75559348]
[-4.70482842, -4.71697882]
[-4.66209900, -4.67580080]
[-4.61689004, -4.63219874]
[-4.56938022, -4.58636833]
[-4.51978151, -4.53853595]
[-4.46832111, -4.48893920]
[-4.41514265, -4.43773339]
[-4.36041161, -4.38509161]
[-4.30430356, -4.33118844]
[-4.24699358, -4.27619154]
[-4.18860086, -4.22021407]
[-4.12924896, -4.16337146]
[-4.06905966, -4.10577380]
[-4.00814812, -4.04752271]
[-3.94659483, -3.98868744]
[-3.88447856, -3.92933578]
[-3.82187355, -3.86953118]
[-3.75884779, -3.80933163]
[-3.69544853, -3.74877628]
[-3.63172099, -3.68790309]
[-3.56770710, -3.62674764]
[-3.50344495, -3.56534257]
[-3.43896019, -3.50370885]
[-3.37427767, -3.44186726]
[-3.30942072, -3.37983762]
[-3.24441084, -3.31763843]
[-3.17926188, -3.25528019]
[-3.11398790, -3.19277401]
[-3.04860260, -3.13013091]
[-2.98311906, -3.06736151]
[-2.91754568, -3.00447066]
[-2.85189152, -2.94146416]
[-2.78616579, -2.87834817]
[-2.72037748, -2.81512884]
[-2.65453300, -2.75180813]
[-2.58863937, -2.68838899]
[-2.52270377, -2.62487484]
[-2.45673324, -2.56126937]
[-2.39073351, -2.49757300]
[-2.32471076, -2.43378719]
[-2.25867113, -2.36991391]
[-2.19262054, -2.30595543]
[-2.12656448, -2.24191137]
[-2.06050869, -2.17778235]
[-1.99445874, -2.11356952]
[-1.92841997, -2.04927435]
[-1.86239810, -1.98489564]
[-1.79639898, -1.92043334]
[-1.73042831, -1.85588775]
[-1.66449153, -1.79125936]
[-1.59859548, -1.72654562]
[-1.53274708, -1.66174511]
[-1.46695293, -1.59685655]
[-1.40121921, -1.53187852]
[-1.33555458, -1.46680585]
[-1.26996752, -1.40163453]
[-1.20446558, -1.33636043]
[-1.13905524, -1.27097914]
[-1.07374623, -1.20548163]
[-1.00854742, -1.13986037]
[-0.94346562, -1.07410795]
[-0.87850541, -1.00821709]
[-0.81367484, -0.94217534]
[-0.74898018, -0.87597274]
[-0.68442446, -0.80960049]
[-0.62000751, -0.74305099]
[-0.55573238, -0.67631141]
[-0.49159993, -0.60937288]
[-0.42760727, -0.54222896]
[-0.36374813, -0.47487556]
[-0.30001926, -0.40730337]
[-0.23641559, -0.33950823]
[-0.17292876, -0.27148914]
[-0.10954779, -0.20324799]
[-0.04626436, -0.13478147]
[0.01693066, -0.06609175]
[0.08004847, 0.00281563]
[0.14310171, 0.07193240]
[0.20610098, 0.14125460]
[0.26905637, 0.21077331]
[0.33197874, 0.28047639]
[0.39487919, 0.35034915]
[0.45776745, 0.42037943]
[0.52065170, 0.49055141]
[0.58354018, 0.56084639]
[0.64644092, 0.63124356]
[0.70936135, 0.70172298]
[0.77230711, 0.77226254]
[0.83528440, 0.84283814]
[0.89829993, 0.91342430]
[0.96136139, 0.98399457]
[1.02447510, 1.05452129]
[1.08764934, 1.12497585]
[1.15089440, 1.19532931]
[1.21422466, 1.26554750]
[1.27765369, 1.33559582]
[1.34119857, 1.40544078]
[1.40487978, 1.47505084]
[1.46872643, 1.54438436]
[1.53276674, 1.61340199]
[1.59703169, 1.68207003]
[1.66155419, 1.75036137]
[1.72637944, 1.81823658]
[1.79154793, 1.88566357]
[1.85709762, 1.95262171]
[1.92306240, 2.01910178]
[1.98948784, 2.08508348]
[2.05640780, 2.15055714]
[2.12384642, 2.21552696]
[2.19181780, 2.28000904]
[2.26034374, 2.34401124]
[2.32943113, 2.40754971]
[2.39907555, 2.47065102]
[2.46926290, 2.53334926]
[2.53998537, 2.59567124]
[2.61122367, 2.65764701]
[2.68295132, 2.71931115]
[2.75513679, 2.78070057]
[2.82775746, 2.84184422]
[2.90078392, 2.90277086]
[2.97418377, 2.96350998]
[3.04792319, 3.02409050]
[3.12197850, 3.08453448]
[3.19632211, 3.14486264]
[3.27092548, 3.20509521]
[3.34576019, 3.26525135]
[3.42080612, 3.32534589]
[3.49604074, 3.38539224]
[3.57144134, 3.44540324]
[3.64698583, 3.50539088]
[3.72265762, 3.56536515]
[3.79843860, 3.62533468]
[3.87431088, 3.68530754]
[3.95025740, 3.74529103]
[4.02626399, 3.80529189]
[4.10231566, 3.86531547]
[4.17839798, 3.92536621]
[4.25449737, 3.98544761]
[4.33060117, 4.04556300]
[4.40669653, 4.10571415]
[4.48277127, 4.16590141]
[4.55881407, 4.22612366]
[4.63481332, 4.28637922]
[4.71075759, 4.34666484]
[4.78663625, 4.40697533]
[4.86243958, 4.46730369]
[4.93815688, 4.52764172]
[5.01377783, 4.58797990]
[5.08929327, 4.64830673]
[5.16469520, 4.70860894]
[5.23997412, 4.76887129]
[5.31512113, 4.82907750]
[5.39012941, 4.88920960]
[5.46499436, 4.94924818]
[5.53970992, 5.00917040]
[5.61427142, 5.06895280]
[5.68867832, 5.12857119]
[5.76293436, 5.18800080]
[5.83704316, 5.24721166]
[5.91101115, 5.30617402]
[5.98485106, 5.36485937]
[6.05858194, 5.42324068]
[6.13222601, 5.48128599]
[6.20580933, 5.53896532]
[6.27936424, 5.59625319]
[6.35292870, 5.65312945]
[6.42654546, 5.70956732]
[6.50025934, 5.76554635]
[6.57411718, 5.82105570]
[6.64816558, 5.87609453]
[6.72245489, 5.93065615]
[6.79702945, 5.98474377]
[6.87192579, 6.03837234]
[6.94717079, 6.09156686]
[7.02278751, 6.14435134]
[7.09878662, 6.19675578]
[7.17516583, 6.24881629]
[7.25191113, 6.30057265]
[7.32899705, 6.35206697]
[7.40639247, 6.40333848]
[7.48406088, 6.45442498]
[7.56196240, 6.50536215]
[7.64005329, 6.55618409]
[7.71829267, 6.60691940]
[7.79664108, 6.65759421]
[7.87506040, 6.70823283]
[7.95351431, 6.75885741]
[8.03196734, 6.80948834]
[8.11038377, 6.86014763]
[8.18872709, 6.91085984]
[8.26695542, 6.96165468]
[8.34502300, 7.01256487]
[8.42288160, 7.06363006]
[8.50048116, 7.11489764]
[8.57775591, 7.16643322]
[8.65463748, 7.21830852]
[8.73105956, 7.27060261]
[8.80696089, 7.32339919]
[8.88225976, 7.37680854]
[8.95688359, 7.43093407]
[9.03077486, 7.48586942]
[9.10389269, 7.54169323]
[9.17615946, 7.59852547]
[9.24751720, 7.65645641]
[9.31793294, 7.71555094]
[9.38739734, 7.77584759]
[9.45586092, 7.83743212]
[9.52330031, 7.90034653]
[9.58971719, 7.96459782]
[9.65513379, 8.03016187]
[9.71954189, 8.09704622]
[9.78295702, 8.16521633]
[9.84541861, 8.23461018]
[9.90698352, 8.30514653]
[9.96768230, 8.37677610]
[10.02756121, 8.44942479]
[10.08668159, 8.52300749]
[10.14511339, 8.59743458]
[10.20290846, 8.67263972]
[10.26012276, 8.74854894]
[10.31681574, 8.82508799]
[10.37304684, 8.90218531]
[10.42886359, 8.97978367]
[10.48431105, 9.05782680]
[10.53943221, 9.13626205]
[10.59426707, 9.21504106]
[10.64884716, 9.29412527]
[10.70320089, 9.37347864]
[10.75735428, 9.45306841]
[10.81133099, 9.53286512]
[10.86514898, 9.61284585]
[10.91882441, 9.69298920]
[10.97237227, 9.77327557]
[11.02580647, 9.85368717]
[11.07913744, 9.93421015]
[11.13237496, 10.01483109]
[11.18552857, 10.09553727]
[11.23860763, 10.17631675]
[11.29161946, 10.25715976]
[11.34457137, 10.33805628]
[11.39747101, 10.41899638]
[11.45032627, 10.49997039]
[11.50314401, 10.58096951]
[11.55593143, 10.66198431]
[11.60869626, 10.74300529]
[11.66144670, 10.82402303]
[11.71419089, 10.90502776]
[11.76693726, 10.98600912]
[11.81969479, 11.06695686]
[11.87247285, 11.14786109]
[11.92528185, 11.22871039]
[11.97813210, 11.30949313]
[12.03103418, 11.39019844]
[12.08399872, 11.47081654]
[12.13703863, 11.55133491]
[12.19016595, 11.63174160]
[12.24339243, 11.71202637]
[12.29672931, 11.79218092]
[12.35019144, 11.87219319]
[12.40379171, 11.95205245]
[12.45754192, 12.03175071]
[12.51145265, 12.11128269]
[12.56553930, 12.19063840]
[12.61981405, 12.26980985]
[12.67428711, 12.34879248]
[12.72896669, 12.42758489]
[12.78386682, 12.50618035]
[12.83899716, 12.58457432]
[12.89436463, 12.66276600]
[12.94997366, 12.74075783]
[13.00583526, 12.81854645]
[13.06195530, 12.89613060]
[13.11833660, 12.97351259]
[13.17497931, 13.05069776]
[13.23189082, 13.12768542]
[13.28907311, 13.20447658]
[13.34652513, 13.28107553]
[13.40424336, 13.35748913]
[13.46223187, 13.43371828]
[13.52048947, 13.50976516]
[13.57901217, 13.58563477]
[13.63779385, 13.66133437]
[13.69683603, 13.73686550]
[13.75613525, 13.81223061]
[13.81568564, 13.88743466]
[13.87547954, 13.96248453]
[13.93551662, 14.03738184]
[13.99579203, 14.11212885]
[14.05629884, 14.18673005]
[14.11702872, 14.26119168]
[14.17798010, 14.33551520]
[14.23914739, 14.40970248]
[14.30052331, 14.48375748]
[14.36209943, 14.55768576]
[14.42387353, 14.63148852]
[14.48583980, 14.70516730]
[14.54799107, 14.77872556]
[14.61031935, 14.85216821]
[14.67282215, 14.92549626]
[14.73549384, 14.99871094]
[14.79832775, 15.07181526]
[14.86131661, 15.14481361]
[14.92445798, 15.21770678]
[14.98774666, 15.29049575]
[15.05117668, 15.36318315]
[15.11474161, 15.43577288]
[15.17843925, 15.50826555]
[15.24226494, 15.58066193]
[15.30621343, 15.65296428]
[15.37027918, 15.72517610]
[15.43446025, 15.79729784]
[15.49875255, 15.86933008]
[15.56315150, 15.94127479]
[15.62765236, 16.01313511]
[15.69225349, 16.08491143]
[15.75695130, 16.15660413]
[15.82174183, 16.22821497]
[15.88662105, 16.29974687]
[15.95158763, 16.37120010]
[16.01663841, 16.44257498]
[16.08177000, 16.51387310]
[16.14697902, 16.58509716]
[16.21226442, 16.65624743]
[16.27762345, 16.72732414]
[16.34305325, 16.79832877]
[16.40855102, 16.86926385]
[16.47411596, 16.94012962]
[16.53974572, 17.01092627]
[16.60543788, 17.08165515]
[16.67119014, 17.15231865]
[16.73700195, 17.22291703]
[16.80287128, 17.29345037]
[16.86879610, 17.36391998]
[16.93477449, 17.43432810]
[17.00080613, 17.50467497]
[17.06688921, 17.57496068]
[17.13302202, 17.64518641]
[17.19920295, 17.71535431]
[17.26543178, 17.78546463]
[17.33170690, 17.85551740]
[17.39802671, 17.92551371]
[17.46438978, 17.99545555]
[17.53079578, 18.06534310]
[17.59724302, 18.13517627]
[17.66372971, 18.20495587]
[17.73025399, 18.27468338]
[17.79681473, 18.34435863]
[17.86340942, 18.41398101]
[17.93003494, 18.48355044]
[17.99668764, 18.55306719]
[18.06336376, 18.62252981]
[18.13005816, 18.69193631]
[18.19676436, 18.76128478]
[18.26347460, 18.83057326]
[18.33017996, 18.89979805]
[18.39687035, 18.96895487]
[18.46353377, 19.03803951]
[18.53015655, 19.10704782]
[18.59672278, 19.17597379]
[18.66321555, 19.24481110]
[18.72961600, 19.31355415]
[18.79590343, 19.38219828]
[18.86205257, 19.45073665]
[18.92803714, 19.51916264]
[18.99382896, 19.58747212]
[19.05939805, 19.65566375]
[19.12470609, 19.72373484]
[19.18971429, 19.79168433]
[19.25438320, 19.85951710]
[19.31867301, 19.92724440]
[19.38253366, 19.99488001]
[19.44591645, 20.06244156]
[19.50877558, 20.12995608]
[19.57106879, 20.19746022]
[19.63274296, 20.26499822]
[19.69375035, 20.33261903]
[19.75405298, 20.40038041]
[19.81362420, 20.46834728]
[19.87242755, 20.53659441]
[19.93044003, 20.60519484]
[19.98765731, 20.67422021]
[20.04409335, 20.74373701]
[20.09975740, 20.81381550]
[20.15467368, 20.88451096]
[20.20888461, 20.95586408]
[20.26244705, 21.02789980]
[20.31541359, 21.10064110]
[20.36784280, 21.17409287]
[20.41980077, 21.24824528]
[20.47135728, 21.32307579]
[20.52257466, 21.39856297]
[20.57351274, 21.47467418]
[20.62422990, 21.55136945]
[20.67478118, 21.62860371]
[20.72521305, 21.70634066]
[20.77556711, 21.78453834]
[20.82588074, 21.86315244]
[20.87618658, 21.94213802]
[20.92651248, 22.02146206]
[20.97688188, 22.10108849]
[21.02731449, 22.18098081]
[21.07782631, 22.26110336]
[21.12843328, 22.34143003]
[21.17914771, 22.42193281]
[21.22997914, 22.50258392]
[21.28093458, 22.58335679]
[21.33202420, 22.66423063]
[21.38325501, 22.74518354]
[21.43463187, 22.82619444]
[21.48615788, 22.90724370]
[21.53784097, 22.98831409]
[21.58968612, 23.06938815]
[21.64169656, 23.15044975]
[21.69387411, 23.23148454]
[21.74622605, 23.31247808]
[21.79875677, 23.39341642]
[21.85146906, 23.47428738]
[21.90436445, 23.55508074]
[21.95745000, 23.63578451]
[22.01072979, 23.71638767]
[22.06420628, 23.79688126]
[22.11788051, 23.87725829]
[22.17175912, 23.95750888]
[22.22584558, 24.03762441]
[22.28014152, 24.11759846]
[22.33464705, 24.19742675]
[22.38936796, 24.27710121]
[22.44430671, 24.35661519]
[22.49946377, 24.43596451]
[22.55483805, 24.51514718]
[22.61043431, 24.59415677]
[22.66625383, 24.67298845]
[22.72229595, 24.75163995]
[22.77855843, 24.83011128]
[22.83504502, 24.90839755]
[22.89175597, 24.98649554]
[22.94868964, 25.06440462]
[23.00584285, 25.14212643]
[23.06321838, 25.21965749]
[23.12081558, 25.29699594]
[23.17863186, 25.37414246]
[23.23666319, 25.45109989]
[23.29491098, 25.52786606]
[23.35337331, 25.60444026]
[23.41204627, 25.68082407]
[23.47092432, 25.75702097]
[23.53000610, 25.83303006]
[23.58928715, 25.90885155]
[23.64876073, 25.98448743]
[23.70841819, 26.05994110]
[23.76825290, 26.13521271]
[23.82825570, 26.21030300]
[23.88841502, 26.28521383]
[23.94871731, 26.35994797]
[24.00914914, 26.43450622]
[24.06969562, 26.50888932]
[24.13033990, 26.58309894]
[24.19106355, 26.65713756]
[24.25184775, 26.73100631]
[24.31267301, 26.80470598]
[24.37351850, 26.87823889]
[24.43436225, 26.95160884]
[24.49518125, 27.02481814]
[24.55595175, 27.09786942]
[24.61664907, 27.17076820]
[24.67724781, 27.24352303]
[24.73771928, 27.31614155]
[24.79803405, 27.38863324]
[24.85816301, 27.46101243]
[24.91807787, 27.53329845]
[24.97774396, 27.60551214]
[25.03712779, 27.67767782]
[25.09619969, 27.74982560]
[25.15493485, 27.82199079]
[25.21330082, 27.89421342]
[25.27127104, 27.96653524]
[25.32882861, 28.03900007]
[25.38596676, 28.11165171]
[25.44267248, 28.18453876]
[25.49894234, 28.25770403]
[25.55478562, 28.33118435]
[25.61022285, 28.40500900]
[25.66527026, 28.47920932]
[25.71995135, 28.55380496]
[25.77429884, 28.62880582]
[25.82835204, 28.70421252]
[25.88214600, 28.78002746]
[25.93571743, 28.85624238]
[25.98910592, 28.93284171]
[26.04235176, 29.00980410]
[26.09549014, 29.08711271]
[26.14855417, 29.16474360]
[26.20157489, 29.24266898]
[26.25458024, 29.32085882]
[26.30759419, 29.39928907]
[26.36063693, 29.47793160]
[26.41372410, 29.55675712]
[26.46686671, 29.63573647]
[26.52007345, 29.71484518]
[26.57334915, 29.79405736]
[26.62669390, 29.87334828]
[26.68010368, 29.95269511]
[26.73357307, 30.03207784]
[26.78709417, 30.11147695]
[26.84065586, 30.19087531]
[26.89424457, 30.27025840]
[26.94784567, 30.34961305]
[27.00144343, 30.42892696]
[27.05502041, 30.50819001]
[27.10855782, 30.58739422]
[27.16203466, 30.66653127]
[27.21542920, 30.74559340]
[27.26871848, 30.82457423]
[27.32187859, 30.90346865]
[27.37488027, 30.98226936]
[27.42769383, 31.06096935]
[27.48028912, 31.13956219]
[27.53263611, 31.21804195]
[27.58469520, 31.29639827]
[27.63642848, 31.37462083]
[27.68780048, 31.45269938]
[27.73877904, 31.53062358]
[27.78932064, 31.60837690]
[27.83938839, 31.68594323]
[27.88895342, 31.76330734]
[27.93799521, 31.84045505]
[27.98650076, 31.91737315]
[28.03446712, 31.99405080]
[28.08190335, 32.07048148]
[28.12882814, 32.14666257]
[28.17528902, 32.22260562]
[28.22133046, 32.29832144]
[28.26699648, 32.37382222]
[28.31232917, 32.44912053]
[28.35738651, 32.52424032]
[28.40221317, 32.59919887]
[28.44684668, 32.67401036]
[28.49132029, 32.74868664]
[28.53566715, 32.82323960]
[28.57991879, 32.89767851]
[28.62410998, 32.97201305]
[28.66828220, 33.04625509]
[28.71248680, 33.12041781]
[28.75678810, 33.19451912]
[28.80126534, 33.26858349]
[28.84601153, 33.34264197]
[28.89114575, 33.41673151]
[28.93679653, 33.49089320]
[28.98309495, 33.56516995]
[29.03016566, 33.63960222]
[29.07816594, 33.71423377]
[29.12722824, 33.78909764]
[29.17745203, 33.86421652]
[29.22889867, 33.93960124]
[29.28166316, 34.01526484]
[29.33578694, 34.09120247]
[29.39126220, 34.16739998]
[29.44803958, 34.24383629]
[29.50609898, 34.32049441]
[29.56537635, 34.39734670]
[29.62577844, 34.47436332]
[29.68719481, 34.55151442]
[29.74949105, 34.62876847]
[29.81253061, 34.70609495]
[29.87618162, 34.78346641]
[29.94032438, 34.86085962]
[30.00491975, 34.93825646]
[30.06991940, 35.01563848]
[30.13527458, 35.09299028]
[30.20094045, 35.17030019]
[30.26689848, 35.24755563]
[30.33312713, 35.32474559]
[30.39960529, 35.40186156]
[30.46631343, 35.47889734]
[30.53323908, 35.55584604]
[30.60036879, 35.63270176]
[30.66768920, 35.70946024]
[30.73518719, 35.78611858]
[30.80285328, 35.86267251]
[30.87067687, 35.93911837]
[30.93864709, 36.01545371]
[31.00675312, 36.09167726]
[31.07498747, 36.16778543]
[31.14334160, 36.24377526]
[31.21180675, 36.31964498]
[31.28037427, 36.39539391]
[31.34903839, 36.47101839]
[31.41779238, 36.54651549]
[31.48662942, 36.62188349]
[31.55554285, 36.69712177]
[31.62452830, 36.77222621]
[31.69358057, 36.84719354]
[31.76269448, 36.92202178]
[31.83186511, 36.99671006]
[31.90108933, 37.07125359]
[31.97036331, 37.14564857]
[32.03968335, 37.21989256]
[32.10904617, 37.29398435]
[32.17844987, 37.36791840]
[32.24789196, 37.44169031]
[32.31737017, 37.51529717]
[32.38688265, 37.58873748]
[32.45642864, 37.66200525]
[32.52600669, 37.73509574]
[32.59561542, 37.80800599]
[32.66525351, 37.88073469]
[32.73492016, 37.95327638]
[32.80461359, 38.02562698]
[32.87433138, 38.09778460]
[32.94407042, 38.16974934]
[33.01382711, 38.24151795]
[33.08359649, 38.31308861]
[33.15337223, 38.38446203]
[33.22314665, 38.45564126]
[33.29291063, 38.52662642]
[33.36265366, 38.59741896]
[33.43236389, 38.66802293]
[33.50202845, 38.73844467]
[33.57163207, 38.80868703]
[33.64115860, 38.87875421]
[33.71059182, 38.94865273]
[33.77991588, 39.01839093]
[33.84911128, 39.08797287]
[33.91815910, 39.15740397]
[33.98704324, 39.22669119]
[34.05575087, 39.29584232]
[34.12426581, 39.36486075]
[34.19257497, 39.43375046]
[34.26067191, 39.50251568]
[34.32855672, 39.57116043]
[34.39622920, 39.63968511]
[34.46369294, 39.70808953]
[34.53095916, 39.77637348]
[34.59804596, 39.84453663]
[34.66497283, 39.91257606]
[34.73176150, 39.98048794]
[34.79843969, 40.04826952]
[34.86504057, 40.11591934]
[34.93159924, 40.18343303]
[34.99815300, 40.25080633]
[35.06474349, 40.31803775]
[35.13141547, 40.38512878]
[35.19821869, 40.45207774]
[35.26520225, 40.51888439]
[35.33241447, 40.58555241]
[35.39990054, 40.65208902]
[35.46771242, 40.71849802]
[35.53589350, 40.78478422]
[35.60447836, 40.85095607]
[35.67349147, 40.91702463]
[35.74296384, 40.98299758]
[35.81291183, 41.04888208]
[35.88333933, 41.11468796]
[35.95423890, 41.18042670]
[36.02561017, 41.24610708]
[36.09743934, 41.31173633]
[36.16970332, 41.37732327]
[36.24237227, 41.44287760]
[36.31542543, 41.50840707]
[36.38883386, 41.57391757]
[36.46256472, 41.63941546]
[36.53658348, 41.70490716]
[36.61086516, 41.77039789]
[36.68538102, 41.83589112]
[36.76010183, 41.90139018]
[36.83499922, 41.96689813]
[36.91005258, 42.03241764]
[36.98523966, 42.09794987]
[37.06053911, 42.16349587]
[37.13593118, 42.22905656]
[37.21140084, 42.29463293]
[37.28693241, 42.36022484]
[37.36251154, 42.42583211]
[37.43812550, 42.49145456]
[37.51376377, 42.55709218]
[37.58941573, 42.62274407]
[37.66507203, 42.68840934]
[37.74072472, 42.75408717]
[37.81636643, 42.81977690]
[37.89198988, 42.88547709]
[37.96758890, 42.95118641]
[38.04315848, 43.01690374]
[38.11869321, 43.08262806]
[38.19418780, 43.14835769]
[38.26963802, 43.21409119]
[38.34504068, 43.27982746]
[38.42039153, 43.34556540]
[38.49568649, 43.41130338]
[38.57092257, 43.47704009]
[38.64609781, 43.54277464]
[38.72120873, 43.60850604]
[38.79625210, 43.67423282]
[38.87122584, 43.73995394]
[38.94612895, 43.80566879]
[39.02095858, 43.87137662]
[39.09571218, 43.93707621]
[39.17038841, 44.00276682]
[39.24498704, 44.06844826]
[39.31950575, 44.13412009]
[39.39394252, 44.19978142]
[39.46829656, 44.26543189]
[39.54256813, 44.33107168]
[39.61675517, 44.39670066]
[39.69085594, 44.46231820]
[39.76486967, 44.52792405]
[39.83879645, 44.59351834]
[39.91263378, 44.65910066]
[39.98637929, 44.72466994]
[40.06003106, 44.79022509]
[40.13358743, 44.85576490]
[40.20704361, 44.92128716]
[40.28039468, 44.98678881]
[40.35363532, 45.05226624]
[40.42675967, 45.11771534]
[40.49975780, 45.18313039]
[40.57261945, 45.24850481]
[40.64533334, 45.31383161]
[40.71788720, 45.37910352]
[40.79026275, 45.44431107]
[40.86244151, 45.50944431]
[40.93440401, 45.57449401]
[41.00612995, 45.63945191]
[41.07758954, 45.70430700]
[41.14875370, 45.76904881]
[41.21959359, 45.83367039]
[41.29008080, 45.89816866]
[41.36017618, 45.96253968]
[41.42984371, 46.02678207]
[41.49905112, 46.09090224]
[41.56776972, 46.15491438]
[41.63596433, 46.21883632]
[41.70360421, 46.28268920]
[41.77066501, 46.34650299]
[41.83712861, 46.41031595]
[41.90297437, 46.47417179]
[41.96818701, 46.53811605]
[42.03276107, 46.60219885]
[42.09670142, 46.66647325]
[42.16002074, 46.73099202]
[42.22273806, 46.79580356]
[42.28488396, 46.86095123]
[42.34649959, 46.92647173]
[42.40763624, 46.99239090]
[42.46834501, 47.05872725]
[42.52868244, 47.12549247]
[42.58870966, 47.19269161]
[42.64848886, 47.26032376]
[42.70807965, 47.32838328]
[42.76754267, 47.39686036]
[42.82693874, 47.46574096]
[42.88632636, 47.53501231]
[42.94576081, 47.60465626]
[43.00529379, 47.67464919]
[43.06497197, 47.74496252]
[43.12483816, 47.81556811]
[43.18492784, 47.88643327]
[43.24526859, 47.95752081]
[43.30587983, 48.02879035]
[43.36677778, 48.10020254]
[43.42797141, 48.17171696]
[43.48946368, 48.24329199]
[43.55125243, 48.31488588]
[43.61334183, 48.38645730]
[43.67573083, 48.45796456]
[43.73841655, 48.52936562]
[43.80139526, 48.60061890]
[43.86468058, 48.67167230]
[43.92828087, 48.74247350]
[43.99220499, 48.81297211]
[44.05646364, 48.88312107]
[44.12109214, 48.95285013]
[44.18612035, 49.02209464]
[44.25157954, 49.09080011]
[44.31750279, 49.15892374]
[44.38395102, 49.22639764]
[44.45097658, 49.29316861]
[44.51862933, 49.35920281]
[44.58695505, 49.42448556]
[44.65601774, 49.48898957]
[44.72586370, 49.55270664]
[44.79652456, 49.61565028]
[44.86801635, 49.67785224]
[44.94035673, 49.73934092]
[45.01354188, 49.80015632]
[45.08755056, 49.86035012]
[45.16234693, 49.91998114]
[45.23789344, 49.97910329]
[45.31414089, 50.03777074]
[45.39103345, 50.09603820]
[45.46851179, 50.15395863]
[45.54652555, 50.21157513]
[45.62502189, 50.26892731]
[45.70394852, 50.32605190]
[45.78325519, 50.38298226]
[45.86290176, 50.43974416]
[45.94284895, 50.49636036]
[46.02305964, 50.55285136]
[46.10349932, 50.60923542]
[46.18413929, 50.66552696]
[46.26495262, 50.72173838]
[46.34591425, 50.77788055]
[46.42700098, 50.83396302]
[46.50819216, 50.88999353]
[46.58946866, 50.94597846]
[46.67081234, 51.00192315]
[46.75220583, 51.05783202]
[46.83363249, 51.11370844]
[46.91507604, 51.16955487]
[46.99651985, 51.22537301]
[47.07794655, 51.28116394]
[47.15933743, 51.33692778]
[47.24067219, 51.39266392]
[47.32192809, 51.44837119]
[47.40307963, 51.50404802]
[47.48409492, 51.55969145]
[47.56493778, 51.61529784]
[47.64556699, 51.67086332]
[47.72593624, 51.72638399]
[47.80598089, 51.78185372]
[47.88563000, 51.83726608]
[47.96480621, 51.89261581]
[48.04342693, 51.94789942]
[48.12136868, 52.00311100]
[48.19850536, 52.05824626]
[48.27470981, 52.11330728]
[48.34985723, 52.16830387]
[48.42376242, 52.22324906]
[48.49625516, 52.27816127]
[48.56718322, 52.33308030]
[48.63641656, 52.38806835]
[48.70378750, 52.44320624]
[48.76916476, 52.49858003]
[48.83245940, 52.55430553]
[48.89362686, 52.61052141]
[48.95262255, 52.66738104]
[49.00944133, 52.72502365]
[49.06412662, 52.78359085]
[49.11676661, 52.84321521]
[49.16745236, 52.90402081]
[49.21629919, 52.96609497]
[49.26345405, 53.02950140]
[49.30908638, 53.09427659]
[49.35335783, 53.16044124]
[49.39643037, 53.22798234]
[49.43847046, 53.29686231]
[49.47964223, 53.36702240]
[49.52009136, 53.43839927]
[49.55995022, 53.51091386]
[49.59934051, 53.58447839]
[49.63837128, 53.65900034]
[49.67713139, 53.73440314]
[49.71569763, 53.81060658]
[49.75413661, 53.88753053]
[49.79250496, 53.96509704]
[49.83084867, 54.04324833]
[49.86920649, 54.12192609]
[49.90761132, 54.20107357]
[49.94609067, 54.28063662]
[49.98467021, 54.36057728]
[50.02337155, 54.44085665]
[50.06221319, 54.52143641]
[50.10121078, 54.60227969]
[50.14038404, 54.68336079]
[50.17974974, 54.76465225]
[50.21932234, 54.84612629]
[50.25911416, 54.92775564]
[50.29914575, 55.00951976]
[50.33943428, 55.09139609]
[50.37999424, 55.17336165]
[50.42083755, 55.25539388]
[50.46198732, 55.33747313]
[50.50346205, 55.41957841]
[50.54527661, 55.50168911]
[50.58744242, 55.58378583]
[50.62998375, 55.66584902]
[50.67291879, 55.74785912]
[50.71626098, 55.82979823]
[50.76001938, 55.91165061]
[50.80421661, 55.99339824]
[50.84886776, 56.07502438]
[50.89398212, 56.15651504]
[50.93956381, 56.23785919]
[50.98563093, 56.31904187]
[51.03219300, 56.40005031]
[51.07925314, 56.48087523]
[51.12680904, 56.56151068]
[51.17487279, 56.64194551]
[51.22344761, 56.72217121]
[51.27253042, 56.80218299]
[51.32211309, 56.88197946]
[51.37220208, 56.96155305]
[51.42279538, 57.04089888]
[51.47388532, 57.12001573]
[51.52545980, 57.19890553]
[51.57752115, 57.27756347]
[51.63006396, 57.35598725]
[51.68307785, 57.43417801]
[51.73654875, 57.51213974]
[51.79047644, 57.58986944]
[51.84485367, 57.66736639]
[51.89966896, 57.74463307]
[51.95490771, 57.82167453]
[52.01056835, 57.89848883]
[52.06664299, 57.97507610]
[52.12312005, 58.05143944]
[52.17998533, 58.12758436]
[52.23723674, 58.20350945]
[52.29486643, 58.27921523]
[52.35286338, 58.35470504]
[52.41121429, 58.42998445]
[52.46991700, 58.50505233]
[52.52896415, 58.57990934]
[52.58834553, 58.65455883]
[52.64804899, 58.72900630]
[52.70807256, 58.80325071]
[52.76840950, 58.87729278]
[52.82905054, 58.95113573]
[52.88998467, 59.02478489]
[52.95121026, 59.09823923]
[53.01272121, 59.17149936]
[53.07450914, 59.24456827]
[53.13656412, 59.31745088]
[53.19888490, 59.39014584]
[53.26146599, 59.46265335]
[53.32429986, 59.53497570]
[53.38737757, 59.60711688]
[53.45069839, 59.67907438]
[53.51425757, 59.75084709]
[53.57804851, 59.82243569]
[53.64206347, 59.89384221]
[53.70630278, 59.96506150]
[53.77076289, 60.03608979]
[53.83543886, 60.10692486]
[53.90032503, 60.17756571]
[53.96542395, 60.24800320]
[54.03073453, 60.31822971]
[54.09625486, 60.38823958]
[54.16198284, 60.45802879]
[54.22792486, 60.52758437]
[54.29408375, 60.59689550]
[54.36046187, 60.66595444]
[54.42706140, 60.73475630]
[54.49389307, 60.80328715]
[54.56096372, 60.87153624]
[54.62827905, 60.93949740]
[54.69584375, 61.00716877]
[54.76367045, 61.07454022]
[54.83176688, 61.14160558]
[54.90013826, 61.20836439]
[54.96878740, 61.27482115]
[55.03772404, 61.34097302]
[55.10695198, 61.40682122]
[55.17647150, 61.47237242]
[55.24627970, 61.53763780]
[55.31637996, 61.60262169]
[55.38676966, 61.66733160]
[55.45744266, 61.73177938]
[55.52838996, 61.79598018]
[55.59960895, 61.85994246]
[55.67109172, 61.92367679]
[55.74282761, 61.98719676]
[55.81480399, 62.05051809]
[55.88701465, 62.11365031]
[55.95944903, 62.17660415]
[56.03209472, 62.23939241]
[56.10493818, 62.30202920]
[56.17797172, 62.36452340]
[56.25118424, 62.42688448]
[56.32456347, 62.48912329]
[56.39809662, 62.55125156]
[56.47177575, 62.61327693]
[56.54559021, 62.67520715]
[56.61952876, 62.73705091]
[56.69358001, 62.79881739]
[56.76773612, 62.86051279]
[56.84198722, 62.92214304]
[56.91632312, 62.98371448]
[56.99073366, 63.04523356]
[57.06521079, 63.10670453]
[57.13974500, 63.16813100]
[57.21432643, 63.22951629]
[57.28894518, 63.29086324]
[57.36359196, 63.35217276]
[57.43825649, 63.41344481]
[57.51292797, 63.47467831]
[57.58759532, 63.53587109]
[57.66224691, 63.59701884]
[57.73687044, 63.65811625]
[57.81145316, 63.71915662]
[57.88598209, 63.78013194]
[57.96044251, 63.84103146]
[58.03481935, 63.90184363]
[58.10909755, 63.96255562]
[58.18326223, 64.02315355]
[58.25729504, 64.08361907]
[58.33117783, 64.14393351]
[58.40489401, 64.20407757]
[58.47842897, 64.26403150]
[58.55176496, 64.32377038]
[58.62488675, 64.38327078]
[58.69778509, 64.44251137]
[58.77045691, 64.50147296]
[58.84290193, 64.56013603]
[58.91512388, 64.61848453]
[58.98713432, 64.67650691]
[59.05895166, 64.73419529]
[59.13059860, 64.79154434]
[59.20209916, 64.84854943]
[59.27348317, 64.90520784]
[59.34478667, 64.96151861]
[59.41605009, 65.01747861]
[59.48731744, 65.07308531]
[59.55863972, 65.12833985]
[59.63007463, 65.18324841]
[59.70168932, 65.23781209]
[59.77355411, 65.29203862]
[59.84574113, 65.34594515]
[59.91832032, 65.39955801]
[59.99137129, 65.45290075]
[60.06496278, 65.50600468]
[60.13914882, 65.55890978]
[60.21396584, 65.61166176]
[60.28944647, 65.66430513]
[60.36560198, 65.71688383]
[60.44242269, 65.76944225]
[60.51988054, 65.82202258]
[60.59794180, 65.87466246]
[60.67656001, 65.92739245]
[60.75567958, 65.98023890]
[60.83523972, 66.03322349]
[60.91518669, 66.08636554]
[60.99546470, 66.13967819]
[61.07601811, 66.19317209]
[61.15679315, 66.24685564]
[61.23774599, 66.30074211]
[61.31883260, 66.35484079]
[61.40001052, 66.40916021]
[61.48123985, 66.46370839]
[61.56248428, 66.51850481]
[61.64370684, 66.57356527]
[61.72487272, 66.62890398]
[61.80595035, 66.68453371]
[61.88690484, 66.74048204]
[61.96770284, 66.79677077]
[62.04831613, 66.85341766]
[62.12872245, 66.91043654]
[62.20889367, 66.96785543]
[62.28880650, 67.02569383]
[62.36844502, 67.08396459]
[62.44780033, 67.14267444]
[62.52685811, 67.20184036]
[62.60560965, 67.26146926]
[62.68405341, 67.32156011]
[62.76219393, 67.38210505]
[62.84003077, 67.44310355]
[62.91756779, 67.50454614]
[62.99481410, 67.56641702]
[63.07178287, 67.62869565]
[63.14848201, 67.69136862]
[63.22492182, 67.75441662]
[63.30111562, 67.81781698]
[63.37707879, 67.88154504]
[63.45282097, 67.94558381]
[63.52835289, 68.00991296]
[63.60368685, 68.07451077]
[63.67883611, 68.13935508]
[63.75380832, 68.20443092]
[63.82861172, 68.26972119]
[63.90325558, 68.33520824]
[63.97774976, 68.40087444]
[64.05209931, 68.46670787]
[64.12630971, 68.53269506]
[64.20038731, 68.59882219]
[64.27433904, 68.66507552]
[64.34816795, 68.73144521]
[64.42187743, 68.79792019]
[64.49547157, 68.86448908]
[64.56895496, 68.93114046]
[64.64232913, 68.99786497]
[64.71559575, 69.06465231]
[64.78875683, 69.13149169]
[64.86181456, 69.19837195]
[64.93476856, 69.26528235]
[65.00761824, 69.33221139]
[65.08036297, 69.39914664]
[65.15300194, 69.46607486]
[65.22553171, 69.53298179]
[65.29794841, 69.59985231]
[65.37024805, 69.66666994]
[65.44242663, 69.73341700]
[65.51447685, 69.80007271]
[65.58639118, 69.86661522]
[65.65816296, 69.93302103]
[65.72978669, 69.99926515]
[65.80125348, 70.06531639]
[65.87255539, 70.13114285]
[65.94368851, 70.19671166]
[66.01465348, 70.26198913]
[66.08545003, 70.32693249]
[66.15608115, 70.39149959]
[66.22655939, 70.45564930]
[66.29690736, 70.51934132]
[66.36715466, 70.58253159]
[66.43733618, 70.64517767]
[66.50749678, 70.70724187]
[66.57769072, 70.76869260]
[66.64798068, 70.82948889]
[66.71843318, 70.88959803]
[66.78911907, 70.94900044]
[66.86011018, 71.00769069]
[66.93148409, 71.06565711]
[67.00330970, 71.12290275]
[67.07564447, 71.17944897]
[67.14853151, 71.23533303]
[67.22200478, 71.29059526]
[67.29608125, 71.34528284]
[67.37076188, 71.39945392]
[67.44603349, 71.45317428]
[67.52187030, 71.50651232]
[67.59824050, 71.55953147]
[67.67510873, 71.61229635]
[67.75243734, 71.66487166]
[67.83019129, 71.71731782]
[67.90833412, 71.76969047]
[67.98682969, 71.82204341]
[68.06564224, 71.87442789]
[68.14474455, 71.92689330]
[68.22410593, 71.97948521]
[68.30369481, 72.03224534]
[68.38347942, 72.08521035]
[68.46343629, 72.13842270]
[68.54353746, 72.19191800]
[68.62375420, 72.24572442]
[68.70405849, 72.29986211]
[68.78442639, 72.35436032]
[68.86483190, 72.40923747]
[68.94525100, 72.46450217]
[69.02566265, 72.52015423]
[69.10604734, 72.57620314]
[69.18638632, 72.63264768]
[69.26666473, 72.68947848]
[69.34687174, 72.74667996]
[69.42699640, 72.80424550]
[69.50702946, 72.86216109]
[69.58696518, 72.92040792]
[69.66680084, 72.97896402]
[69.74653281, 73.03781338]
[69.82615862, 73.09693627]
[69.90567814, 73.15631086]
[69.98509313, 73.21591424]
[70.06440409, 73.27572772]
[70.14361195, 73.33573123]
[70.22271925, 73.39590428]
[70.30172983, 73.45622647]
[70.38064578, 73.51668115]
[70.45946940, 73.57725108]
[70.53820428, 73.63791921]
[70.61685509, 73.69866896]
[70.69542445, 73.75948646]
[70.77391531, 73.82035733]
[70.85233170, 73.88126745]
[70.93067855, 73.94220326]
[71.00895893, 74.00315224]
[71.08717615, 74.06410154]
[71.16533414, 74.12503867]
[71.24343711, 74.18595179]
[71.32148746, 74.24682856]
[71.39948725, 74.30765669]
[71.47743810, 74.36842431]
[71.55534094, 74.42912010]
[71.63319422, 74.48973091]
[71.71099527, 74.55024392]
[71.78874016, 74.61064655]
[71.86642360, 74.67092648]
[71.94403697, 74.73106776]
[72.02157032, 74.79105494]
[72.09901279, 74.85087261]
[72.17635288, 74.91050549]
[72.25357461, 74.96993174]
[72.33066153, 75.02913059]
[72.40759858, 75.08808204]
[72.48437258, 75.14676693]
[72.56096675, 75.20515871]
[72.63736657, 75.26323429]
[72.71356407, 75.32097444]
[72.78955801, 75.37836352]
[72.86534880, 75.43538336]
[72.94094066, 75.49202045]
[73.01634623, 75.54826683]
[73.09158550, 75.60411904]
[73.16668151, 75.65957287]
[73.24165902, 75.71462583]
[73.31654910, 75.76927866]
[73.39138915, 75.82353532]
[73.46622058, 75.87739595]
[73.54108747, 75.93086307]
[73.61603908, 75.98394460]
[73.69112861, 76.03665474]
[73.76641589, 76.08900267]
[73.84195973, 76.14100473]
[73.91781556, 76.19268581]
[73.99403212, 76.24407804]
[74.07065877, 76.29521143]
[74.14773157, 76.34612076]
[74.22526995, 76.39684371]
[74.30327649, 76.44741815]
[74.38174108, 76.49787911]
[74.46064021, 76.54825804]
[74.53993825, 76.59858189]
[74.61959098, 76.64887261]
[74.69954823, 76.69914726]
[74.77975963, 76.74941816]
[74.86017506, 76.79969354]
[74.94074604, 76.84997838]
[75.02142788, 76.90027513]
[75.10217913, 76.95058437]
[75.18296078, 77.00090604]
[75.26373607, 77.05123994]
[75.34446899, 77.10158604]
[75.42512383, 77.15194382]
[75.50566663, 77.20231452]
[75.58606565, 77.25270153]
[75.66628345, 77.30311078]
[75.74628495, 77.35354907]
[75.82604107, 77.40402745]
[75.90552888, 77.45456175]
[75.98471672, 77.50517484]
[76.06357726, 77.55589253]
[76.14208923, 77.60674998]
[76.22023683, 77.65779316]
[76.29797236, 77.70910023]
[76.37525678, 77.76076082]
[76.45206279, 77.81288451]
[76.52837579, 77.86560079]
[76.60414826, 77.91911753]
[76.67935713, 77.97364425]
[76.75401540, 78.02938267]
[76.82816917, 78.08651031]
[76.90184838, 78.14528985]
[76.97510752, 78.20591125]
[77.04801415, 78.26847549]
[77.12063392, 78.33299429]
[77.19300343, 78.39953173]
[77.26515159, 78.46803358]
[77.33711117, 78.53835846]
[77.40891087, 78.61031123]
[77.48056260, 78.68372903]
[77.55206744, 78.75843350]
[77.62342609, 78.83419618]
[77.69463701, 78.91082506]
[77.76570318, 78.98814840]
[77.83662176, 79.06606020]
[77.90738923, 79.14448602]
[77.97800723, 79.22335635]
[78.04845636, 79.30267469]
[78.11872289, 79.38243097]
[78.18879563, 79.46261414]
[78.25866365, 79.54321640]
[78.32828468, 79.62429221]
[78.39761806, 79.70588631]
[78.46663028, 79.78802768]
[78.53529696, 79.87072914]
[78.60357131, 79.95403783]
[78.67142049, 80.03797513]
[78.73882471, 80.12254130]
[78.80577521, 80.20771990]
[78.87224088, 80.29352099]
[78.93820483, 80.37993014]
[79.00366429, 80.46691739]
[79.06862844, 80.55444317]
[79.13309202, 80.64248528]
[79.19706206, 80.73100718]
[79.26055908, 80.81996657]
[79.32361389, 80.90931884]
[79.38624581, 80.99903256]
[79.44848126, 81.08906897]
[79.51035480, 81.17938802]
[79.57190616, 81.26995004]
[79.63316482, 81.36072395]
[79.69416250, 81.45167483]
[79.75493445, 81.54276819]
[79.81551745, 81.63397099]
[79.87594093, 81.72525442]
[79.93623385, 81.81658786]
[79.99642647, 81.90794217]
[80.05654920, 81.99929021]
[80.11662890, 82.09060517]
[80.17669075, 82.18185969]
[80.23676028, 82.27302871]
[80.29686263, 82.36408973]
[80.35702318, 82.45501690]
[80.41726485, 82.54578492]
[80.47760990, 82.63637172]
[80.53807939, 82.72675857]
[80.59869777, 82.81692026]
[80.65948575, 82.90683344]
[80.72046183, 82.99647930]
[80.78164197, 83.08584348]
[80.84304740, 83.17490302]
[80.90469392, 83.26363841]
[80.96659352, 83.35203607]
[81.02875457, 83.44008787]
[81.09119154, 83.52777607]
[81.15391234, 83.61508752]
[81.21692057, 83.70201581]
[81.28021615, 83.78856034]
[81.34380574, 83.87471016]
[81.40768952, 83.96045928]
[81.47186400, 84.04580817]
[81.53632280, 84.13076258]
[81.60106653, 84.21531769]
[81.66609022, 84.29947309]
[81.73138618, 84.38323401]
[81.79694475, 84.46661000]
[81.86276287, 84.54960031]
[81.92883299, 84.63220788]
[81.99514564, 84.71444025]
[82.06169013, 84.79630843]
[82.12846159, 84.87781385]
[82.19545162, 84.95896088]
[82.26265049, 85.03975763]
[82.33004774, 85.12021506]
[82.39763768, 85.20033558]
[82.46541188, 85.28012394]
[82.53336093, 85.35958795]
[82.60147492, 85.43873773]
[82.66974733, 85.51757645]
[82.73816960, 85.59610903]
[82.80673228, 85.67434283]
[82.87542540, 85.75228717]
[82.94424089, 85.82994641]
[83.01316921, 85.90732596]
[83.08219996, 85.98443328]
[83.15132217, 86.06127746]
[83.22052560, 86.13786433]
[83.28979905, 86.21420024]
[83.35913066, 86.29029320]
[83.42850809, 86.36615266]
[83.49791916, 86.44178552]
[83.56735110, 86.51719882]
[83.63679070, 86.59240113]
[83.70622448, 86.66740234]
[83.77563849, 86.74220960]
[83.84501827, 86.81683028]
[83.91434903, 86.89127332]
[83.98361574, 86.96554905]
[84.05280147, 87.03966491]
[84.12188888, 87.11362885]
[84.19086028, 87.18745063]
[84.25969790, 87.26114166]
[84.32837980, 87.33471074]
[84.39688398, 87.40816739]
[84.46518877, 87.48152343]
[84.53327321, 87.55479268]
[84.60110924, 87.62798742]
[84.66867009, 87.70112065]
[84.73593142, 87.77420820]
[84.80287187, 87.84726838]
[84.86946043, 87.92031999]
[84.93567019, 87.99338190]
[85.00148051, 88.06647546]
[85.06687731, 88.13962377]
[85.13183674, 88.21285225]
[85.19634225, 88.28618416]
[85.26038722, 88.35964251]
[85.32397437, 88.43324909]
[85.38709917, 88.50702766]
[85.44976511, 88.58099647]
[85.51198584, 88.65516998]
[85.57378342, 88.72955848]
[85.63517510, 88.80417262]
[85.69618316, 88.87901624]
[85.75683628, 88.95408861]
[85.81716765, 89.02938487]
[85.87720549, 89.10490093]
[85.93697927, 89.18062739]
[85.99652080, 89.25655198]
[86.05586284, 89.33266035]
[86.11503266, 89.40894057]
[86.17405683, 89.48537742]
[86.23296210, 89.56195450]
[86.29177468, 89.63865481]
[86.35051671, 89.71546426]
[86.40920905, 89.79236657]
[86.46787215, 89.86934523]
[86.52652563, 89.94638391]
[86.58518763, 90.02346798]
[86.64387472, 90.10058142]
[86.70260284, 90.17770848]
[86.76138706, 90.25483414]
[86.82024333, 90.33194328]
[86.87918561, 90.40902010]
[86.93822685, 90.48604966]
[86.99737878, 90.56301815]
[87.05665588, 90.63990990]
[87.11606991, 90.71670934]
[87.17563105, 90.79340225]
[87.23534786, 90.86997601]
[87.29523294, 90.94641423]
[87.35529547, 91.02270139]
[87.41554270, 91.09882362]
[87.47598001, 91.17476875]
[87.53661836, 91.25051837]
[87.59746487, 91.32605553]
[87.65852485, 91.40136497]
[87.71980212, 91.47643306]
[87.78130850, 91.55123615]
[87.84305170, 91.62575266]
[87.90503841, 91.69996316]
[87.96727466, 91.77385035]
[88.02977752, 91.84738236]
[88.09255977, 91.92053067]
[88.15563386, 91.99327077]
[88.21901220, 92.06558233]
[88.28272086, 92.13742755]
[88.34678077, 92.20877459]
[88.41121172, 92.27959938]
[88.47603227, 92.34988553]
[88.54127512, 92.41959990]
[88.60696520, 92.48871873]
[88.67312306, 92.55722972]
[88.73976460, 92.62513117]
[88.80691715, 92.69240793]
[88.87459704, 92.75905549]
[88.94281277, 92.82508142]
[89.01156550, 92.89050342]
[89.08086424, 92.95532883]
[89.15070652, 93.01957321]
[89.22108197, 93.08326100]
[89.29197371, 93.14642320]
[89.36337151, 93.20908163]
[89.43525660, 93.27126229]
[89.50760510, 93.33299584]
[89.58038960, 93.39431573]
[89.65358986, 93.45524656]
[89.72718073, 93.51581422]
[89.80113486, 93.57604640]
[89.87542383, 93.63597145]
[89.95002633, 93.69560997]
[90.02491860, 93.75498259]
[90.10007635, 93.81411056]
[90.17547543, 93.87301521]
[90.25109797, 93.93171152]
[90.32692477, 93.99021429]
[90.40293664, 94.04853886]
[90.47911491, 94.10670070]
[90.55544605, 94.16471015]
[90.63191545, 94.22257769]
[90.70850856, 94.28031447]
[90.78521133, 94.33793210]
[90.86201352, 94.39543816]
[90.93890382, 94.45284066]
[91.01587104, 94.51014845]
[91.09290447, 94.56737095]
[91.16999588, 94.62451475]
[91.24713613, 94.68158682]
[91.32431644, 94.73859492]
[91.40152872, 94.79554734]
[91.47876625, 94.85245049]
[91.55602173, 94.90931086]
[91.63328858, 94.96613549]
[91.71056118, 95.02293166]
[91.78783450, 95.07970557]
[91.86510321, 95.13646301]
[91.94236300, 95.19320996]
[92.01961067, 95.24995242]
[92.09684309, 95.30669587]
[92.17405690, 95.36344493]
[92.25124992, 95.42020413]
[92.32842112, 95.47697783]
[92.40556913, 95.53377036]
[92.48269232, 95.59058483]
[92.55979025, 95.64742410]
[92.63686355, 95.70429080]
[92.71391228, 95.76118792]
[92.79093610, 95.81811697]
[92.86793577, 95.87507926]
[92.94491300, 95.93207584]
[93.02186883, 95.98910842]
[93.09880369, 96.04617719]
[93.17571897, 96.10328215]
[93.25261687, 96.16042323]
[93.32949891, 96.21760113]
[93.40636580, 96.27481509]
[93.48321907, 96.33206429]
[93.56006088, 96.38934799]
[93.63689285, 96.44666630]
[93.71371560, 96.50401791]
[93.79053043, 96.56140163]
[93.86733922, 96.61881648]
[93.94414345, 96.67626226]
[94.02094343, 96.73373750]
[94.09774014, 96.79124091]
[94.17453511, 96.84877149]
[94.25132957, 96.90632895]
[94.32812355, 96.96391178]
[94.40491769, 97.02151873]
[94.48171320, 97.07914885]
[94.55851106, 97.13680178]
[94.63531105, 97.19447602]
[94.71211352, 97.25217034]
[94.78891937, 97.30988387]
[94.86572936, 97.36761618]
[94.94254302, 97.42536575]
[95.01936046, 97.48313141]
[95.09618231, 97.54091233]
[95.17300909, 97.59870806]
[95.24984012, 97.65651710]
[95.32667530, 97.71433835]
[95.40351502, 97.77217109]
[95.48035961, 97.83001487]
[95.55720822, 97.88786827]
[95.63406058, 97.94573030]
[95.71091692, 98.00360039]
[95.78777743, 98.06147812]
[95.86464113, 98.11936218]
[95.94150765, 98.17725173]
[96.01837713, 98.23514634]
[96.09524965, 98.29304567]
[96.17212418, 98.35094851]
[96.24900030, 98.40885416]
[96.32587812, 98.46676235]
[96.40275766, 98.52467278]
[96.47963787, 98.58258438]
[96.55651832, 98.64049656]
[96.63339915, 98.69840918]
[96.71028033, 98.75632201]
[96.78716085, 98.81423408]
[96.86404030, 98.87214490]
[96.94091883, 98.93005446]
[97.01779645, 98.98796260]
[97.09467216, 99.04586843]
[97.17154560, 99.10377156]
[97.24841699, 99.16167209]
[97.32528633, 99.21956992]
[97.40215269, 99.27746424]
[97.47901556, 99.33535460]
[97.55587479, 99.39324088]
[97.63272984, 99.45112256]
[97.70957911, 99.50899841]
[97.78642088, 99.56686708]
[97.86325318, 99.62472707]
[97.94007308, 99.68257612]
[98.01687650, 99.74041110]
[98.09365916, 99.79822877]
[98.17041676, 99.85602588]
[98.24714373, 99.91379819]
[98.32383376, 99.97154092]
[98.40048077, 100.02924947]
[98.47707902, 100.08691955]
[98.55362113, 100.14454555]
[98.63009949, 100.20212173]
[98.70650708, 100.25964281]
[98.78283752, 100.31710403]
[98.85908225, 100.37449889]
[98.93523285, 100.43182106]
[99.01128179, 100.48906489]
[99.08722245, 100.54622541]
[99.16304524, 100.60329539]
[99.23874111, 100.66026802]
[99.31430214, 100.71713735]
[99.38972154, 100.77389830]
[99.46498873, 100.83054289]
[99.54009400, 100.88706383]
[99.61502905, 100.94345488]
[99.68978692, 100.99971085]
[99.76435598, 101.05582298]
[99.83872582, 101.11178345]
[99.91288776, 101.16758578]
[99.98683470, 101.22322465]
[100.06055391, 101.27869051]
[100.13403433, 101.33397506]
[100.20726693, 101.38907157]
[100.28024456, 101.44397469]
[100.35295343, 101.49867412]
[100.42538189, 101.55316112]
[100.49752070, 101.60742880]
[100.56936281, 101.66147194]
[100.64089351, 101.71527953]
[100.71210069, 101.76884252]
[100.78297511, 101.82215405]
[100.85351002, 101.87520914]
[100.92368998, 101.92799624]
[100.99350266, 101.98050616]
[101.06293903, 102.03273222]
[101.13199294, 102.08466989]
[101.20064842, 102.13630726]
[101.26889322, 102.18763520]
[101.33671879, 102.23864740]
[101.40411980, 102.28933997]
[101.47108011, 102.33970086]
[101.53758776, 102.38972121]
[101.60363499, 102.43939528]
[101.66921756, 102.48872001]
[101.73431941, 102.53768342]
[101.79892921, 102.58627711]
[101.86304019, 102.63449612]
[101.92664944, 102.68233834]
[101.98974126, 102.72979210]
[102.05230520, 102.77684965]
[102.11433572, 102.82350692]
[102.17583136, 102.86976291]
[102.23677709, 102.91560643]
[102.29716353, 102.96103053]
[102.35698650, 103.00603216]
[102.41624612, 103.05061147]
[102.47492825, 103.09475794]
[102.53302473, 103.13846553]
[102.59053284, 103.18173225]
[102.64745431, 103.22455945]
[102.70377606, 103.26693738]
[102.75949125, 103.30886098]
[102.81459866, 103.35032937]
[102.86910159, 103.39134504]
[102.92298814, 103.43189912]
[102.97625285, 103.47198756]
[103.02889594, 103.51161053]
[103.08092221, 103.55077165]
[103.13232102, 103.58946294]
[103.18308824, 103.62768134]
[103.23322550, 103.66542806]
[103.28273896, 103.70270771]
[103.33161922, 103.73951324]
[103.37986349, 103.77584253]
[103.42747461, 103.81169772]
[103.47446000, 103.84708430]
[103.52081148, 103.88199615]
[103.56652743, 103.91643202]
[103.61161186, 103.95039485]
[103.65607320, 103.98389093]
[103.69990444, 104.01691495]
[103.74310505, 104.04946649]
[103.78568000, 104.08154918]
[103.82763855, 104.11316994]
[103.86897481, 104.14432426]
[103.90968917, 104.17501239]
[103.94978740, 104.20523858]
[103.98927944, 104.23501020]
[104.02816035, 104.26432349]
[104.06643135, 104.29317928]
[104.10409883, 104.32158228]
[104.14117322, 104.34954024]
[104.17765045, 104.37705002]
[104.21353240, 104.40411295]
[104.24882593, 104.43073408]
[104.28354181, 104.45692142]
[104.31767672, 104.48267238]
[104.35123305, 104.50798867]
[104.38421802, 104.53287561]
[104.41664257, 104.55734134]
[104.44850401, 104.58138375]
[104.47980516, 104.60500485]
[104.51055343, 104.62821013]
[104.54075983, 104.65100777]
[104.57042220, 104.67339605]
[104.59954366, 104.69537724]
[104.62813172, 104.71695688]
[104.65619736, 104.73814316]
[104.68373884, 104.75893466]
[104.71075949, 104.77933381]
[104.73726686, 104.79934621]
[104.76327177, 104.81897992]
[104.78877285, 104.83823381]
[104.81377357, 104.85711043]
[104.83828142, 104.87561533]
[104.86230702, 104.89375645]
[104.88584930, 104.91153289]
[104.90891179, 104.92894723]
[104.93150188, 104.94600499]
[104.95362995, 104.96271391]
[104.97529515, 104.97907329]
[104.99650105, 104.99508575]
[105.01725487, 105.01075668]
[105.03756675, 105.02609366]
[105.05743600, 105.04109612]
[105.07686618, 105.05576669]
[105.09586437, 105.07011065]
[105.11444037, 105.08413536]
[105.13259367, 105.09784038]
[105.15032780, 105.11122833]
[105.16764962, 105.12430436]
[105.18456866, 105.13707561]
[105.20108452, 105.14954176]
[105.21720068, 105.16170538]
[105.23292383, 105.17357150]
[105.24826314, 105.18514704]
[105.26321837, 105.19643177]
[105.27779292, 105.20742824]
[105.29199328, 105.21814133]
[105.30582833, 105.22857775]
[105.31929791, 105.23873734]
[105.33240538, 105.24862263]
[105.34515702, 105.25823837]
[105.35756141, 105.26759103]
[105.36961849, 105.27668055]
[105.38133156, 105.28550943]
[105.39270671, 105.29408227]
[105.40375221, 105.30240533]
[105.41446811, 105.31047864]
[105.42485765, 105.31830465]
[105.43492674, 105.32588784]
[105.44468337, 105.33323425]
[105.45412765, 105.34034400]
[105.46326280, 105.34721952]
[105.47209454, 105.35386514]
[105.48063057, 105.36028671]
[105.48887111, 105.36648441]
[105.49681933, 105.37246065]
[105.50448077, 105.37821964]
[105.51186285, 105.38376703]
[105.51896591, 105.38910307]
[105.52579305, 105.39423014]
[105.53234966, 105.39915234]
[105.53864288, 105.40387510]
[105.54467315, 105.40839877]
[105.55044353, 105.41272570]
[105.55595923, 105.41685985]
[105.56122714, 105.42080645]
[105.56624779, 105.42456595]
[105.57102422, 105.42814066]
[105.57556145, 105.43153442]
[105.57986611, 105.43475226]
[105.58393884, 105.43779470]
[105.58778261, 105.44066403]
[105.59140232, 105.44336396]
[105.59480431, 105.44589933]
[105.59798930, 105.44827072]
[105.60096026, 105.45048040]
[105.60372188, 105.45253195]
[105.60628026, 105.45443000]
[105.60863622, 105.45617523]
[105.61079266, 105.45776983]
[105.61275413, 105.45921729]
[105.61452645, 105.46052203]
[105.61611052, 105.46168478]
[105.61750921, 105.46270772]
[105.61872687, 105.46359417]
[105.61976909, 105.46434839]
[105.62063685, 105.46497114]
[105.62133293, 105.46546456]
[105.62186155, 105.46583186]
[105.62222800, 105.46607707]
[105.62243335, 105.46620102]
[105.62248033, 105.46620580]
[105.62237297, 105.46609448]
[105.62211632, 105.46587089]
[105.62171148, 105.46553591]
[105.62116113, 105.46509157]
[105.62046913, 105.46454081]
[105.61964026, 105.46388726]
[105.61867569, 105.46313183]
[105.61757801, 105.46227650]
[105.61635092, 105.46132408]
[105.61499892, 105.46027798]
[105.61352324, 105.45913916]
[105.61192640, 105.45790954]
[105.61021190, 105.45659177]
[105.60838400, 105.45518908]
[105.60644397, 105.45370245]
[105.60439423, 105.45213373]
[105.60223813, 105.45048546]
[105.59997966, 105.44876064]
[105.59762010, 105.44696028]
[105.59516182, 105.44508617]
[105.59260797, 105.44314069]
[105.58996229, 105.44112668]
[105.58722610, 105.43904514]
[105.58440166, 105.43689779]
[105.58149195, 105.43468689]
[105.57850047, 105.43241507]
[105.57542854, 105.43008336]
[105.57227835, 105.42769339]
[105.56905270, 105.42524729]
[105.56575483, 105.42274751]
[105.56238609, 105.42019506]
[105.55894855, 105.41759154]
[105.55544486, 105.41493891]
[105.55187803, 105.41223945]
[105.54824940, 105.40949418]
[105.54456095, 105.40670461]
[105.54081515, 105.40387258]
[105.53701479, 105.40100019]
[105.53316120, 105.39808845]
[105.52925628, 105.39513880]
[105.52530232, 105.39215297]
[105.52130190, 105.38913287]
[105.51725632, 105.38607950]
[105.51316741, 105.38299424]
[105.50903729, 105.37987867]
[105.50486831, 105.37673457]
[105.50066178, 105.37356292]
[105.49641942, 105.37036501]
[105.49214321, 105.36714232]
[105.48783528, 105.36389645]
[105.48349692, 105.36062838]
[105.47912977, 105.35733932]
[105.47473564, 105.35403065]
[105.47031647, 105.35070381]
[105.46587355, 105.34735976]
[105.46140839, 105.34399965]
[105.45692268, 105.34062473]
[105.45241817, 105.33723631]
[105.44789611, 105.33383532]
[105.44335793, 105.33042285]
[105.43880518, 105.32700003]
[105.43423943, 105.32356805]
[105.42966189, 105.32012782]
[105.42507392, 105.31668034]
[105.42047693, 105.31322666]
[105.41587230, 105.30976783]
[105.41126123, 105.30630473]
[105.40664499, 105.30283831]
[105.40202485, 105.29936951]
[105.39740204, 105.29589925]
[105.39277773, 105.29242840]
[105.38815309, 105.28895785]
[105.38352928, 105.28548843]
[105.37890737, 105.28202096]
[105.37428850, 105.27855626]
[105.36967375, 105.27509518]
[105.36506416, 105.27163845]
[105.36046068, 105.26818679]
[105.35586438, 105.26474100]
[105.35127629, 105.26130183]
[105.34669732, 105.25786998]
[105.34212828, 105.25444602]
[105.33757022, 105.25103074]
[105.33302408, 105.24762485]
[105.32849068, 105.24422894]
[105.32397068, 105.24084351]
[105.31946510, 105.23746930]
[105.31497481, 105.23410698]
[105.31050052, 105.23075705]
[105.30604278, 105.22741993]
[105.30160257, 105.22409633]
[105.29718069, 105.22078686]
[105.29277775, 105.21749195]
[105.28839419, 105.21421194]
[105.28403094, 105.21094752]
[105.27968875, 105.20769922]
[105.27536812, 105.20446744]
[105.27106941, 105.20125241]
[105.26679350, 105.19805480]
[105.26254105, 105.19487510]
[105.25831252, 105.19171364]
[105.25410814, 105.18857057]
[105.24992875, 105.18544654]
[105.24577497, 105.18234199]
[105.24164716, 105.17925719]
[105.23754547, 105.17619223]
[105.23347070, 105.17314772]
[105.22942340, 105.17012406]
[105.22540387, 105.16712146]
[105.22141216, 105.16413996]
[105.21744904, 105.16118012]
[105.21351502, 105.15824232]
[105.20961029, 105.15532670]
[105.20573486, 105.15243325]
[105.20188945, 105.14956251]
[105.19807450, 105.14671480]
[105.19429016, 105.14389023]
[105.19053635, 105.14108872]
[105.18681376, 105.13831079]
[105.18312277, 105.13555673]
[105.17946349, 105.13282660]
[105.17583575, 105.13012027]
[105.17224022, 105.12743823]
[105.16867723, 105.12478073]
[105.16514682, 105.12214779]
[105.16164878, 105.11953925]
[105.15818373, 105.11695556]
[105.15475195, 105.11439693]
[105.15135344, 105.11186336]
[105.14798793, 105.10935463]
[105.14465601, 105.10687118]
[105.14135791, 105.10441318]
[105.13809358, 105.10198059]
[105.13486271, 105.09957317]
[105.13166585, 105.09719131]
[105.12850319, 105.09483517]
[105.12537464, 105.09250467]
[105.12227984, 105.09019954]
[105.11921930, 105.08792014]
[105.11619319, 105.08566661]
[105.11320137, 105.08343883]
[105.11024344, 105.08123650]
[105.10731988, 105.07905997]
[105.10443081, 105.07690935]
[105.10157608, 105.07478448]
[105.09875523, 105.07268505]
[105.09596873, 105.07061137]
[105.09321666, 105.06856354]
[105.09049882, 105.06654137]
[105.08781475, 105.06454452]
[105.08516485, 105.06257330]
[105.08254920, 105.06062776]
[105.07996757, 105.05870771]
[105.07741945, 105.05681278]
[105.07490525, 105.05494326]
[105.07242498, 105.05309917]
[105.06997840, 105.05128031]
[105.06756498, 105.04948629]
[105.06518510, 105.04771738]
[105.06283874, 105.04597359]
[105.06052564, 105.04425469]
[105.05824526, 105.04256028]
[105.05599793, 105.04089061]
[105.05378363, 105.03924567]
[105.05160206, 105.03762521]
[105.04945268, 105.03602885]
[105.04733578, 105.03445678]
[105.04525133, 105.03290898]
[105.04319900, 105.03138521]
[105.04117825, 105.02988506]
[105.03918933, 105.02840871]
[105.03723220, 105.02695613]
[105.03530652, 105.02552706]
[105.03341173, 105.02412108]
[105.03154807, 105.02273836]
[105.02971546, 105.02137886]
[105.02791356, 105.02004230]
[105.02614180, 105.01872826]
[105.02440039, 105.01743691]
[105.02268926, 105.01616816]
[105.02100803, 105.01492175]
[105.01935614, 105.01369726]
[105.01773379, 105.01249482]
[105.01614086, 105.01131435]
[105.01457699, 105.01015559]
[105.01304162, 105.00901809]
[105.01153491, 105.00790199]
[105.01005674, 105.00680719]
[105.00860674, 105.00573342]
[105.00718435, 105.00468025]
[105.00578971, 105.00364779]
[105.00442269, 105.00263593]
[105.00308292, 105.00164440]
[105.00176983, 105.00067278]
[105.00048356, 104.99972116]
[104.99922395, 104.99878942]
[104.99799064, 104.99787729]
[104.99678306, 104.99698436]
[104.99560133, 104.99611069]
[104.99444529, 104.99525618]
[104.99331456, 104.99442053]
[104.99220860, 104.99360335]
[104.99112750, 104.99280470]
[104.99007110, 104.99202444]
[104.98903902, 104.99126232]
[104.98803072, 104.99051791]
[104.98704627, 104.98979127]
[104.98608551, 104.98908228]
[104.98514807, 104.98839065]
[104.98423341, 104.98771599]
[104.98334159, 104.98705835]
[104.98247244, 104.98641758]
[104.98162560, 104.98579342]
[104.98080053, 104.98518548]
[104.97999729, 104.98459378]
[104.97921570, 104.98401820]
[104.97845539, 104.98345845]
[104.97771585, 104.98291417]
[104.97699712, 104.98238537]
[104.97629902, 104.98187192]
[104.97562118, 104.98137354]
[104.97496312, 104.98088988]
[104.97432485, 104.98042093]
[104.97370618, 104.97996657]
[104.97310677, 104.97952653]
[104.97252613, 104.97910044]
[104.97196428, 104.97868833]
[104.97142102, 104.97829003]
[104.97089601, 104.97790531]
[104.97038879, 104.97753381]
[104.96989935, 104.97717552]


==> Figures/quad_figures/forest_3m.txt <==
[-2.1887853697797905, -0.098968815026860307, 10, 0.1, 0.0, 0.0]
[-0.45779039059876109, 0.93568691067484044, 10, 0.1, 0.0, -0.0]
[0.5271692996998768, 7.2308320372480814, 10, 0.1, 0.0, -0.0]
[0.096764137094481242, 10.395990722235366, 10, 0.1, -0.0, -0.0]
[2.4972901502581792, 10.040022266007789, 10, 0.1, 0.0, 0.0]
[0.78605560632676807, 14.451765816950973, 10, 0.1, -0.0, -0.0]
[-0.37415794588612011, 14.908857550396048, 10, 0.1, 0.0, -0.0]
[-0.71107488121916174, 21.82658033638965, 10, 0.1, 0.0, -0.0]
[0.92984742226646311, 22.725004124294198, 10, 0.1, -0.0, 0.0]
[2.425924216056921, 26.611650906954754, 10, 0.1, -0.0, -0.0]
[-0.065566018239059984, 29.221094555120299, 10, 0.1, 0.0, 0.0]
[1.1318618747116587, 35.607182719929661, 10, 0.1, -0.0, -0.0]
[-2.4355149232807287, 35.721564736437138, 10, 0.1, -0.0, -0.0]
[2.1604944687771912, 37.37192086944728, 10, 0.1, -0.0, 0.0]
[-0.78424495977440634, 36.505727658987446, 10, 0.1, -0.0, 0.0]
[1.6852683955897172, 48.230668397454082, 10, 0.1, 0.0, -0.0]
[-2.7992760677036621, 50.464446284472857, 10, 0.1, -0.0, 0.0]
[-1.4503030607589311, 49.299568183748306, 10, 0.1, -0.0, -0.0]
[-2.0444487310960429, 56.124792507634893, 10, 0.1, 0.0, -0.0]
[-2.1919635434059472, 55.845032072955753, 10, 0.1, 0.0, 0.0]
[2.0017583306776032, 60.741058502869819, 10, 0.1, -0.0, 0.0]
[-1.9595895891995916, 60.671016484399793, 10, 0.1, -0.0, 0.0]
[-1.5176676521179964, 66.997567942924235, 10, 0.1, 0.0, -0.0]
[1.21420832729966, 66.198798349117638, 10, 0.1, 0.0, 0.0]
[0.63117576339216841, 73.892389948411946, 10, 0.1, 0.0, 0.0]
[-0.8933129710342298, 77.254621304498045, 10, 0.1, -0.0, -0.0]
[-0.28690635098204142, 79.957223840847519, 10, 0.1, 0.0, -0.0]
[0.52662818262726252, 74.907214979934324, 10, 0.1, 0.0, 0.0]
[-1.7548451514095651, 81.630107649175983, 10, 0.1, -0.0, -0.0]
[-0.7034587227378285, 87.094807817606437, 10, 0.1, 0.0, 0.0]
[5.6931930088601863, 90.523120326680484, 10, 0.1, -0.0, -0.0]
[-2.6004124496066874, 97.466571456768065, 10, 0.1, -0.0, -0.0]
[4.268104659892634, 93.498953206913569, 10, 0.1, -0.0, 0.0]
[4.2832210828751469, -0.56927597614700154, 10, 0.1, -0.0, 0.0]
[3.5910105459396866, 3.6010380211414068, 10, 0.1, -0.0, -0.0]
[5.5227667316312035, 6.6714908512876692, 10, 0.1, -0.0, -0.0]
[0.97462222047573421, 6.2971860135975488, 10, 0.1, -0.0, 0.0]
[5.4766906391946275, 10.551569811053531, 10, 0.1, -0.0, 0.0]
[0.88366617326628294, 15.221059416437059, 10, 0.1, 0.0, 0.0]
[2.6471653667661004, 17.452751953924302, 10, 0.1, -0.0, 0.0]
[5.6145808966410682, 22.743141371297519, 10, 0.1, -0.0, 0.0]
[2.2523456095262464, 20.879994670569115, 10, 0.1, 0.0, -0.0]
[6.5618580791847156, 26.1999296491278, 10, 0.1, 0.0, 0.0]
[4.5326912918108553, 30.514668824244502, 10, 0.1, -0.0, -0.0]
[5.7837606709069949, 32.934853314936852, 10, 0.1, 0.0, -0.0]
[-1.113337028909986, 35.980424874053305, 10, 0.1, 0.0, 0.0]
[4.5740955154661158, 37.871043313768723, 10, 0.1, 0.0, -0.0]
[4.3320531894231991, 42.355005800800015, 10, 0.1, -0.0, 0.0]
[3.3268721281111922, 45.713540380236083, 10, 0.1, -0.0, 0.0]
[4.0829607880144474, 46.419816986040082, 10, 0.1, -0.0, 0.0]
[3.1015061608251213, 51.847650900989244, 10, 0.1, 0.0, 0.0]
[-0.77654535608218822, 53.332865792114866, 10, 0.1, -0.0, 0.0]
[3.4950942939762779, 57.103621380887454, 10, 0.1, 0.0, -0.0]
[3.4698163355056564, 57.600493471072838, 10, 0.1, -0.0, -0.0]
[4.2082330775945458, 61.330698233055692, 10, 0.1, -0.0, -0.0]
[3.013277771325749, 66.998589427014892, 10, 0.1, 0.0, 0.0]
[1.839193813746669, 69.109897117259024, 10, 0.1, 0.0, 0.0]
[1.4954035517651343, 76.361762146366075, 10, 0.1, -0.0, -0.0]
[2.6204417016703121, 74.602319052863763, 10, 0.1, -0.0, -0.0]
[1.2189203675494853, 81.989652058758182, 10, 0.1, 0.0, -0.0]
[2.8639467361980269, 79.437452230873959, 10, 0.1, -0.0, -0.0]
[1.5380604786785705, 80.423936301609032, 10, 0.1, -0.0, 0.0]
[5.7911379622389223, 86.383180288843064, 10, 0.1, -0.0, -0.0]
[3.9951598338796876, 90.614258674429905, 10, 0.1, -0.0, -0.0]
[0.87928074991066829, 91.073172910634668, 10, 0.1, 0.0, 0.0]
[-0.7362082877703906, 96.54408831978526, 10, 0.1, -0.0, -0.0]
[5.8956212800476502, 1.9023210835086632, 10, 0.1, 0.0, 0.0]
[5.0186031247789185, 3.6898605270315237, 10, 0.1, -0.0, -0.0]
[6.5280379654427447, 5.9036625452924243, 10, 0.1, 0.0, 0.0]
[7.1472951626293622, 12.517035902917055, 10, 0.1, -0.0, 0.0]
[6.9762086407457478, 14.362326538221925, 10, 0.1, -0.0, -0.0]
[7.0617526688335532, 18.005927065310583, 10, 0.1, 0.0, 0.0]
[8.0549226776253349, 17.502729044378466, 10, 0.1, -0.0, 0.0]
[6.1781294477882307, 18.992257394177265, 10, 0.1, 0.0, -0.0]
[3.7127126838266333, 24.607906847075668, 10, 0.1, -0.0, 0.0]
[6.6074935977698992, 28.022319967951791, 10, 0.1, 0.0, -0.0]
[8.4140442406828733, 28.535618318352981, 10, 0.1, -0.0, -0.0]
[6.6306262073745286, 32.724592787197899, 10, 0.1, -0.0, 0.0]
[6.4052710973970353, 36.26926370556798, 10, 0.1, -0.0, -0.0]
[6.322338519159401, 37.60737976261354, 10, 0.1, -0.0, 0.0]
[4.9248198522527575, 43.845735658598116, 10, 0.1, 0.0, -0.0]
[6.607519977381977, 47.727918494647525, 10, 0.1, -0.0, -0.0]
[4.4756048573614011, 48.761985647393566, 10, 0.1, 0.0, 0.0]
[5.1778628416214945, 50.397378720996215, 10, 0.1, -0.0, 0.0]
[7.6206689840573727, 50.328635858618959, 10, 0.1, -0.0, 0.0]
[4.078867099998277, 55.510332015182072, 10, 0.1, -0.0, 0.0]
[4.6066739020224867, 62.187605319714322, 10, 0.1, 0.0, -0.0]
[6.0043331949280878, 58.198032331453973, 10, 0.1, 0.0, -0.0]
[5.707664304611467, 69.613271636472049, 10, 0.1, -0.0, 0.0]
[8.0839231955563626, 71.923924179809759, 10, 0.1, 0.0, 0.0]
[4.1512505699158755, 73.310533832423715, 10, 0.1, -0.0, -0.0]
[6.5501449983256261, 74.428799335505005, 10, 0.1, -0.0, 0.0]
[6.1469875178186459, 79.115931681603612, 10, 0.1, 0.0, -0.0]
[8.1836013923348609, 80.739923218122982, 10, 0.1, -0.0, -0.0]
[8.0508673335390952, 84.457108109097192, 10, 0.1, -0.0, -0.0]
[4.3506359260535072, 82.660469419612582, 10, 0.1, -0.0, 0.0]
[7.7646861379805463, 88.999008415881761, 10, 0.1, 0.0, 0.0]
[5.4945126593318294, 94.787584700413959, 10, 0.1, 0.0, 0.0]
[2.4276411397699094, 95.411659863285394, 10, 0.1, -0.0, -0.0]
[11.311419972404499, -0.17679964634275389, 10, 0.1, 0.0, -0.0]
[8.0971364664421657, 3.8787351161708612, 10, 0.1, 0.0, 0.0]
[10.06141917241191, 4.2471459967859637, 10, 0.1, 0.0, -0.0]
[6.9745454091553247, 8.0950770566037704, 10, 0.1, 0.0, -0.0]
[10.093531027808297, 11.613115813123169, 10, 0.1, -0.0, -0.0]
[9.9333168371297429, 13.998389200458448, 10, 0.1, 0.0, 0.0]
[7.559193696537605, 19.597407038449866, 10, 0.1, -0.0, -0.0]
[9.546819838625245, 21.904366400619136, 10, 0.1, 0.0, 0.0]
[11.745460837126645, 28.806079602030877, 10, 0.1, 0.0, 0.0]
[6.0550731276688481, 25.060420918390747, 10, 0.1, 0.0, 0.0]
[8.1848823321178727, 27.206113096726884, 10, 0.1, 0.0, -0.0]
[8.5827692494326637, 35.297540904676751, 10, 0.1, -0.0, 0.0]
[10.26369535656616, 33.159379541294662, 10, 0.1, 0.0, 0.0]
[6.8445230144402789, 41.391129386136072, 10, 0.1, -0.0, -0.0]
[12.04509697840748, 44.111177675216368, 10, 0.1, 0.0, 0.0]
[8.4515574734213867, 45.615077137604416, 10, 0.1, -0.0, 0.0]
[6.1669042444294515, 47.854007182963734, 10, 0.1, 0.0, 0.0]
[9.5531994137732816, 48.527185826150316, 10, 0.1, -0.0, 0.0]
[6.7848059314865736, 55.220166457796459, 10, 0.1, 0.0, 0.0]
[7.2647628869873824, 55.763035118142469, 10, 0.1, 0.0, -0.0]
[8.4096796332068173, 61.304540519785292, 10, 0.1, -0.0, 0.0]
[9.3268307924989848, 62.342346141478849, 10, 0.1, -0.0, 0.0]
[7.5271426351069044, 65.09896641573512, 10, 0.1, 0.0, -0.0]
[12.585816465632588, 69.179655369485715, 10, 0.1, 0.0, -0.0]
[7.9352542401754276, 71.141204362354472, 10, 0.1, 0.0, 0.0]
[7.352417028814445, 73.711545764049717, 10, 0.1, -0.0, 0.0]
[13.458953024771116, 79.799981339212053, 10, 0.1, 0.0, 0.0]
[8.0294324093843468, 81.395994684735797, 10, 0.1, -0.0, 0.0]
[10.282460642479034, 86.255678564076192, 10, 0.1, -0.0, -0.0]
[8.2398800380708686, 87.109850047966688, 10, 0.1, 0.0, 0.0]
[8.2267191346591382, 90.49123827344981, 10, 0.1, -0.0, 0.0]
[11.411284145269468, 89.295012973134092, 10, 0.1, -0.0, -0.0]
[8.582985768117311, 99.082567632882288, 10, 0.1, 0.0, 0.0]
[13.372031910009587, -0.47027741641968701, 10, 0.1, -0.0, 0.0]
[12.948687511228991, 3.3592688464885536, 10, 0.1, -0.0, -0.0]
[14.846015764381653, 3.7742242801721182, 10, 0.1, 0.0, -0.0]
[8.1028693623978789, 11.485628360529276, 10, 0.1, -0.0, 0.0]
[13.148463180556128, 11.880408165573066, 10, 0.1, 0.0, -0.0]
[9.4854441014909252, 15.841666082126711, 10, 0.1, 0.0, -0.0]
[11.744927443187812, 17.045489254757175, 10, 0.1, 0.0, -0.0]
[12.275518565841562, 21.25067408790273, 10, 0.1, -0.0, 0.0]
[10.825525822754683, 24.644224568361278, 10, 0.1, -0.0, 0.0]
[11.229340525848333, 27.626382906966345, 10, 0.1, -0.0, -0.0]
[9.7476451718450061, 31.183876393994108, 10, 0.1, 0.0, 0.0]
[7.0344485870581277, 36.686808626936781, 10, 0.1, -0.0, 0.0]
[10.62905500773741, 34.515043607364611, 10, 0.1, -0.0, 0.0]
[12.596606070711552, 37.858297111937539, 10, 0.1, 0.0, -0.0]
[11.695840020883809, 39.935470764933427, 10, 0.1, 0.0, -0.0]
[8.093704351881243, 43.302852567433064, 10, 0.1, -0.0, -0.0]
[13.462817850364893, 46.977863237044318, 10, 0.1, 0.0, -0.0]
[11.421785817500435, 46.861901437217476, 10, 0.1, 0.0, -0.0]
[14.307301157348855, 52.737707400333981, 10, 0.1, -0.0, -0.0]
[10.29904338099548, 60.205247196428715, 10, 0.1, 0.0, -0.0]
[11.625367278322662, 59.114036757292808, 10, 0.1, 0.0, -0.0]
[14.197768681722899, 61.57015149710962, 10, 0.1, -0.0, -0.0]
[12.416116109765461, 65.73806287148679, 10, 0.1, -0.0, 0.0]
[11.787047398606987, 69.274888192481342, 10, 0.1, -0.0, -0.0]
[12.298115344356823, 72.70629005497419, 10, 0.1, -0.0, -0.0]
[14.327766318140498, 76.950279495252445, 10, 0.1, 0.0, 0.0]
[13.503890363955179, 77.923196405635309, 10, 0.1, 0.0, -0.0]
[12.67936914363243, 79.458627147749908, 10, 0.1, -0.0, 0.0]
[12.539194439557418, 86.790776420045304, 10, 0.1, 0.0, -0.0]
[13.614775494766361, 81.276155401329675, 10, 0.1, -0.0, -0.0]
[12.699563696789291, 94.665981397161175, 10, 0.1, -0.0, 0.0]
[12.682094097112982, 93.177075823710481, 10, 0.1, 0.0, -0.0]
[12.945956220688622, 98.74311009507511, 10, 0.1, -0.0, 0.0]
[14.300186853261241, -1.9624101056421026, 10, 0.1, 0.0, 0.0]
[10.463111681847355, 4.3504190741200297, 10, 0.1, -0.0, 0.0]
[17.606559396098667, 3.6055224579092324, 10, 0.1, -0.0, 0.0]
[16.151597149861335, 7.7874333585846367, 10, 0.1, 0.0, -0.0]
[15.2698948658334, 14.624806087823732, 10, 0.1, -0.0, -0.0]
[16.165708133231444, 15.626734105189811, 10, 0.1, -0.0, -0.0]
[15.990807390522729, 16.04051809729236, 10, 0.1, 0.0, 0.0]
[16.9531979639479, 20.765645941162841, 10, 0.1, 0.0, -0.0]
[12.743464002160666, 21.461091951853504, 10, 0.1, -0.0, -0.0]
[16.42705621694752, 27.773836459556669, 10, 0.1, 0.0, -0.0]
[18.10629874585613, 31.22258724715094, 10, 0.1, 0.0, 0.0]
[16.583620339154479, 33.056153832878906, 10, 0.1, 0.0, 0.0]
[17.234211903307258, 33.376889243558004, 10, 0.1, -0.0, -0.0]
[19.779371626506219, 38.525538106325399, 10, 0.1, -0.0, -0.0]
[11.915343901849806, 40.702776725008079, 10, 0.1, -0.0, 0.0]
[16.261306773302707, 45.912949311568028, 10, 0.1, 0.0, -0.0]
[16.892303255247299, 50.199180009891542, 10, 0.1, 0.0, -0.0]
[13.126359209629705, 54.468939631505407, 10, 0.1, -0.0, -0.0]
[16.385153944407644, 55.483910265976725, 10, 0.1, -0.0, -0.0]
[12.945909646001471, 53.791634165463364, 10, 0.1, 0.0, 0.0]
[17.110572848209184, 61.506556152099265, 10, 0.1, -0.0, -0.0]
[10.668444513985582, 61.531467839584742, 10, 0.1, -0.0, 0.0]
[16.276329808463139, 68.092910722569854, 10, 0.1, 0.0, -0.0]
[14.585680976486598, 64.724859179730458, 10, 0.1, -0.0, 0.0]
[13.187143023557876, 73.837860955066233, 10, 0.1, 0.0, 0.0]
[17.771267443023625, 73.40636760189139, 10, 0.1, -0.0, 0.0]
[15.859626975717287, 74.462331465246791, 10, 0.1, -0.0, 0.0]
[12.720397323966504, 83.48693650371672, 10, 0.1, -0.0, -0.0]
[14.660992820380741, 84.941881706999837, 10, 0.1, 0.0, -0.0]
[13.773198175352343, 87.401101554309648, 10, 0.1, -0.0, 0.0]
[14.500018605221026, 91.209907743297279, 10, 0.1, 0.0, 0.0]
[15.634261467419355, 93.105457258304881, 10, 0.1, 0.0, -0.0]
[13.096748618238726, 99.173699241330723, 10, 0.1, 0.0, -0.0]
[16.550526335713894, 0.3523600320837767, 10, 0.1, -0.0, 0.0]
[19.581283339168767, 2.5063944229696791, 10, 0.1, -0.0, -0.0]
[14.417630637964567, 5.5588289841412299, 10, 0.1, -0.0, 0.0]
[18.143288624092527, 9.9849594663720467, 10, 0.1, 0.0, 0.0]
[17.348669208372797, 13.070532158462276, 10, 0.1, 0.0, -0.0]
[19.965807000588072, 17.293690534837598, 10, 0.1, -0.0, 0.0]
[18.532133166703606, 15.071451689207805, 10, 0.1, 0.0, -0.0]
[17.47247751978799, 23.720317554442282, 10, 0.1, -0.0, -0.0]
[19.938091311942003, 25.186473247949337, 10, 0.1, 0.0, -0.0]
[19.372073843114386, 26.361493676069703, 10, 0.1, -0.0, 0.0]
[17.237123181643934, 31.2504578982205, 10, 0.1, 0.0, -0.0]
[21.486043064941569, 35.077597683834021, 10, 0.1, 0.0, 0.0]
[17.17321671689486, 37.690170633056191, 10, 0.1, -0.0, -0.0]
[13.396467089366796, 38.091539838733169, 10, 0.1, 0.0, -0.0]
[16.000290614777729, 40.072766279161534, 10, 0.1, 0.0, -0.0]
[15.605087864048013, 47.914065152215457, 10, 0.1, 0.0, 0.0]
[16.093766563084664, 48.932585437666667, 10, 0.1, 0.0, 0.0]
[17.173037322835871, 52.733700612429047, 10, 0.1, -0.0, -0.0]
[16.310356567326568, 58.722573188035255, 10, 0.1, -0.0, -0.0]
[19.147984219334116, 57.091826777363032, 10, 0.1, 0.0, -0.0]
[19.982328196143214, 60.619810709614349, 10, 0.1, -0.0, 0.0]
[17.509475863031366, 62.627545466006481, 10, 0.1, -0.0, -0.0]
[16.905699276092012, 66.26747205305189, 10, 0.1, -0.0, -0.0]
[18.90494090528712, 71.697471749062814, 10, 0.1, -0.0, -0.0]
[19.560502961186508, 73.059636947243447, 10, 0.1, 0.0, -0.0]
[15.971241447454595, 76.795081381558731, 10, 0.1, 0.0, -0.0]
[19.963553952662, 78.496864180766181, 10, 0.1, -0.0, 0.0]
[18.961136897535031, 81.447454676878337, 10, 0.1, -0.0, -0.0]
[19.760071842976014, 83.001490111937429, 10, 0.1, 0.0, -0.0]
[20.103690491441991, 89.489457765705424, 10, 0.1, -0.0, 0.0]
[18.968446661735985, 91.725976111722346, 10, 0.1, -0.0, 0.0]
[19.446881216198413, 91.084424627829918, 10, 0.1, 0.0, -0.0]
[14.992917419825423, 97.580229118320915, 10, 0.1, -0.0, -0.0]
[18.318359961104534, -3.5740733339250546, 10, 0.1, -0.0, -0.0]
[19.747221179229545, 2.8335545187846503, 10, 0.1, 0.0, 0.0]
[24.06789839239983, 9.6414331329922405, 10, 0.1, -0.0, -0.0]
[22.750160678379046, 8.4391641769409453, 10, 0.1, -0.0, 0.0]
[20.174717977556785, 13.913801198737092, 10, 0.1, 0.0, 0.0]
[21.460688930460812, 16.066753355237946, 10, 0.1, 0.0, -0.0]
[22.117762167072094, 14.20467098681358, 10, 0.1, 0.0, 0.0]
[22.497998569757765, 20.673744755732457, 10, 0.1, -0.0, -0.0]
[18.878577900989089, 26.209275586068376, 10, 0.1, 0.0, -0.0]
[23.269154328901202, 28.934188894773403, 10, 0.1, 0.0, 0.0]
[19.750177949359127, 31.660580114112694, 10, 0.1, -0.0, 0.0]
[22.050303418900995, 33.563752030866922, 10, 0.1, -0.0, 0.0]
[23.291024443430025, 38.565725466114564, 10, 0.1, -0.0, 0.0]
[21.483786563088078, 42.225962759839511, 10, 0.1, 0.0, 0.0]
[20.408073136422843, 41.068559846750063, 10, 0.1, 0.0, 0.0]
[23.382457902736487, 45.237544739246218, 10, 0.1, 0.0, 0.0]
[19.515749713807409, 49.030885384698003, 10, 0.1, 0.0, -0.0]
[19.959717429886226, 48.431542277335325, 10, 0.1, -0.0, -0.0]
[19.616073765474539, 53.757120717339369, 10, 0.1, 0.0, 0.0]
[23.282069709412106, 53.931164969137114, 10, 0.1, 0.0, 0.0]
[20.650650819787671, 61.217851663570919, 10, 0.1, 0.0, -0.0]
[20.665867823504342, 62.27013875934766, 10, 0.1, -0.0, -0.0]
[22.467597542297394, 67.926995352029238, 10, 0.1, 0.0, 0.0]
[20.865240665065656, 69.403502742872533, 10, 0.1, -0.0, 0.0]
[20.102270293328552, 68.898570147720577, 10, 0.1, 0.0, 0.0]
[21.435882382490984, 80.028295178869314, 10, 0.1, 0.0, 0.0]
[20.771765985400879, 77.63083626068736, 10, 0.1, -0.0, -0.0]
[21.077348850900535, 80.75357274135196, 10, 0.1, 0.0, -0.0]
[20.957956840775854, 83.046236831003512, 10, 0.1, 0.0, -0.0]
[19.930572589330229, 83.851164119617678, 10, 0.1, 0.0, -0.0]
[20.90099449620535, 88.875673695542403, 10, 0.1, 0.0, -0.0]
[21.158542338386958, 91.013459894617654, 10, 0.1, 0.0, 0.0]
[24.772949658959025, 97.41085399090413, 10, 0.1, -0.0, 0.0]
[26.704520624004338, 0.71923793981647755, 10, 0.1, -0.0, -0.0]
[25.562240433330025, 3.1032722761095433, 10, 0.1, 0.0, -0.0]
[23.391365383488697, 7.8016229481070916, 10, 0.1, 0.0, -0.0]
[23.097019285652049, 10.830147193232012, 10, 0.1, 0.0, -0.0]
[20.463538164985128, 12.464612324033896, 10, 0.1, -0.0, -0.0]
[26.323240224587039, 15.421933613715865, 10, 0.1, -0.0, -0.0]
[22.196089156403296, 15.605986681843849, 10, 0.1, -0.0, -0.0]
[24.904750435101491, 18.311309135094891, 10, 0.1, -0.0, 0.0]
[25.794148551493933, 21.732061591484012, 10, 0.1, -0.0, -0.0]
[25.67444341781415, 28.05849045311189, 10, 0.1, 0.0, 0.0]
[24.994118571773328, 27.572758663916268, 10, 0.1, -0.0, -0.0]
[21.727917426349912, 31.816154906169476, 10, 0.1, 0.0, -0.0]
[24.379714925315398, 33.435057355642215, 10, 0.1, -0.0, 0.0]
[24.283099706883736, 38.808318529680022, 10, 0.1, 0.0, 0.0]
[24.187581069858105, 42.463529422419015, 10, 0.1, -0.0, 0.0]
[23.707842106557383, 48.257026067168695, 10, 0.1, -0.0, -0.0]
[21.851934345851454, 48.421826612853089, 10, 0.1, -0.0, 0.0]
[24.245084770765114, 49.078184654888865, 10, 0.1, 0.0, -0.0]
[20.78675280900196, 54.108109588423943, 10, 0.1, 0.0, -0.0]
[24.660664166360451, 56.102402529485637, 10, 0.1, 0.0, -0.0]
[24.326168927328073, 59.898357043132521, 10, 0.1, 0.0, 0.0]
[27.419955961863231, 60.602360834066459, 10, 0.1, -0.0, -0.0]
[23.63526596330885, 66.714369052826271, 10, 0.1, -0.0, -0.0]
[25.630439933734444, 70.570704000399061, 10, 0.1, -0.0, 0.0]
[22.967640671326063, 72.689709268127686, 10, 0.1, -0.0, 0.0]
[23.61894183495976, 74.71033549514604, 10, 0.1, -0.0, -0.0]
[24.636604564440063, 78.239131275408312, 10, 0.1, 0.0, -0.0]
[25.67208101139077, 82.37133202651556, 10, 0.1, -0.0, 0.0]
[24.117029849701609, 82.165604744083765, 10, 0.1, 0.0, -0.0]
[24.23424661844934, 87.243755359519099, 10, 0.1, 0.0, -0.0]
[26.955586750623183, 89.168299147026687, 10, 0.1, 0.0, 0.0]
[21.545258329762522, 93.938481193785321, 10, 0.1, 0.0, 0.0]
[22.678261046204, 95.029473699716334, 10, 0.1, 0.0, 0.0]
[31.094848111698099, 3.9240092029724583, 10, 0.1, 0.0, -0.0]
[26.455175618030854, 1.9869954539955501, 10, 0.1, 0.0, 0.0]
[25.219275033060566, 8.3579470689001596, 10, 0.1, -0.0, -0.0]
[26.430765265427954, 10.179040568269327, 10, 0.1, 0.0, 0.0]
[27.405055589439357, 11.660006745590685, 10, 0.1, -0.0, 0.0]
[24.308199344511742, 15.342790319211471, 10, 0.1, -0.0, 0.0]
[26.316401649184744, 17.663010092102997, 10, 0.1, -0.0, -0.0]
[25.922631365597269, 20.647510882936395, 10, 0.1, -0.0, 0.0]
[23.34988230661288, 23.538342658598882, 10, 0.1, -0.0, -0.0]
[28.694538728384295, 28.972956777874487, 10, 0.1, 0.0, 0.0]
[30.09093952448238, 29.860122271771395, 10, 0.1, 0.0, -0.0]
[27.852151056385321, 31.651478364750542, 10, 0.1, -0.0, 0.0]
[26.133200167646759, 37.685354718900925, 10, 0.1, -0.0, 0.0]
[29.657709245319161, 36.788974545007065, 10, 0.1, 0.0, -0.0]
[27.9373638287543, 40.892384845312989, 10, 0.1, 0.0, -0.0]
[27.868237277019787, 48.809988683919372, 10, 0.1, 0.0, 0.0]
[26.94452260936816, 49.918541020665508, 10, 0.1, 0.0, -0.0]
[25.804914866690435, 49.971875066442266, 10, 0.1, 0.0, -0.0]
[28.057173239980358, 50.352274807083667, 10, 0.1, -0.0, 0.0]
[25.587325876363632, 59.3376909827942, 10, 0.1, -0.0, 0.0]
[27.334976438683956, 62.584000363773356, 10, 0.1, -0.0, -0.0]
[26.499154030123705, 61.856004583835187, 10, 0.1, 0.0, 0.0]
[25.409428517617766, 67.378830644923426, 10, 0.1, -0.0, 0.0]
[28.142108031014544, 68.077568802568848, 10, 0.1, 0.0, 0.0]
[27.83974632538931, 74.367006465050466, 10, 0.1, -0.0, -0.0]
[25.537606627854508, 78.365207212592267, 10, 0.1, -0.0, -0.0]
[25.614235963036847, 79.286586889450177, 10, 0.1, -0.0, -0.0]
[27.259104079376769, 79.864787207688281, 10, 0.1, 0.0, 0.0]
[25.693221974933877, 83.621809349398035, 10, 0.1, -0.0, -0.0]
[26.33168067661282, 86.933051737944538, 10, 0.1, 0.0, 0.0]
[27.407783060501675, 86.476797433259605, 10, 0.1, -0.0, -0.0]
[26.726496836434514, 95.850253979529825, 10, 0.1, 0.0, 0.0]
[28.898343945935796, 98.892301707223481, 10, 0.1, 0.0, -0.0]
[27.879739834466044, -5.2842997219347794, 10, 0.1, -0.0, 0.0]
[31.606412292837305, 0.92804772397574187, 10, 0.1, 0.0, -0.0]
[29.751211680881251, 4.347123453993416, 10, 0.1, -0.0, -0.0]
[31.508936300021404, 7.0843950779031122, 10, 0.1, 0.0, -0.0]
[30.874137977777036, 12.908259701318496, 10, 0.1, 0.0, 0.0]
[32.149130311653721, 14.736311596941484, 10, 0.1, -0.0, 0.0]
[31.537431814276491, 14.70429460076004, 10, 0.1, -0.0, -0.0]
[29.921519496249967, 21.795749141053793, 10, 0.1, 0.0, -0.0]
[30.296240516087629, 23.451205811182469, 10, 0.1, -0.0, -0.0]
[29.674290537772261, 29.231848178407834, 10, 0.1, 0.0, 0.0]
[32.536284285313279, 28.32930041017033, 10, 0.1, -0.0, 0.0]
[30.4031516129598, 35.303177230834905, 10, 0.1, -0.0, -0.0]
[32.411893458600424, 34.291351563351917, 10, 0.1, -0.0, 0.0]
[29.023107649267548, 36.322195126074028, 10, 0.1, -0.0, -0.0]
[32.987475621724911, 39.995818068584271, 10, 0.1, 0.0, 0.0]
[31.892951619175847, 46.454030010720231, 10, 0.1, -0.0, 0.0]
[30.314431889916804, 46.736050741178971, 10, 0.1, -0.0, -0.0]
[26.420085271872285, 50.386785944698687, 10, 0.1, -0.0, 0.0]
[35.571771435456618, 53.584031077124997, 10, 0.1, -0.0, -0.0]
[34.590952988681352, 53.951698164864112, 10, 0.1, 0.0, 0.0]
[30.922061198258209, 60.354986307853387, 10, 0.1, -0.0, 0.0]
[25.293217115675937, 61.35676343368857, 10, 0.1, -0.0, 0.0]
[28.717734681417365, 68.563835629767738, 10, 0.1, -0.0, 0.0]
[31.008911814097697, 69.697238590524336, 10, 0.1, -0.0, -0.0]
[29.338680148932049, 73.159714171951251, 10, 0.1, 0.0, -0.0]
[28.499130496857379, 73.893974547828506, 10, 0.1, 0.0, 0.0]
[30.533288406385324, 79.688448264869578, 10, 0.1, -0.0, -0.0]
[29.573348645905867, 80.437850293520214, 10, 0.1, -0.0, -0.0]
[31.866628366891806, 85.355665463103151, 10, 0.1, -0.0, -0.0]
[33.366025898616115, 90.778120604260494, 10, 0.1, 0.0, -0.0]
[28.019311633753045, 87.781757489493728, 10, 0.1, 0.0, -0.0]
[28.399655185576748, 92.761003139525471, 10, 0.1, 0.0, -0.0]
[31.263493961200766, 95.146306358449721, 10, 0.1, 0.0, -0.0]
[34.574180343137648, -2.145461333603381, 10, 0.1, 0.0, -0.0]
[31.41452022316474, 0.82838719989788201, 10, 0.1, 0.0, 0.0]
[30.235886928636489, 8.1320217896395892, 10, 0.1, 0.0, 0.0]
[31.697685538429802, 9.354915627511474, 10, 0.1, -0.0, 0.0]
[33.64788167941245, 12.239057492517585, 10, 0.1, 0.0, 0.0]
[33.689767783182482, 13.418606361410705, 10, 0.1, -0.0, 0.0]
[32.175857935398462, 17.583181655375686, 10, 0.1, -0.0, 0.0]
[33.597823591725792, 19.483172208612821, 10, 0.1, -0.0, -0.0]
[33.34941673471652, 24.320265214090092, 10, 0.1, -0.0, 0.0]
[28.989616969713001, 28.64290816651361, 10, 0.1, -0.0, -0.0]
[34.264298290296523, 24.669018521671319, 10, 0.1, -0.0, 0.0]
[34.872214089314305, 33.587641197876017, 10, 0.1, -0.0, -0.0]
[36.583005183439511, 35.125992935832521, 10, 0.1, 0.0, 0.0]
[30.93044685385113, 40.591236952568259, 10, 0.1, -0.0, 0.0]
[37.873393816473452, 42.13574963590294, 10, 0.1, 0.0, 0.0]
[31.500751646360264, 45.332541442018339, 10, 0.1, -0.0, 0.0]
[36.608379993390805, 49.688411847352782, 10, 0.1, -0.0, -0.0]
[33.022940028651696, 54.286952396242363, 10, 0.1, -0.0, 0.0]
[34.924700978626241, 56.81876467603697, 10, 0.1, 0.0, 0.0]
[31.396569356282058, 58.018481134876261, 10, 0.1, 0.0, 0.0]
[33.092755224115493, 62.129716262891236, 10, 0.1, 0.0, -0.0]
[33.480606906281089, 63.079915110363231, 10, 0.1, 0.0, 0.0]
[34.345453665011988, 71.209547201237143, 10, 0.1, 0.0, -0.0]
[31.53914665827886, 68.909562197068752, 10, 0.1, 0.0, -0.0]
[30.866702021899268, 71.788763319352412, 10, 0.1, 0.0, -0.0]
[34.478155494509821, 73.776513526028509, 10, 0.1, 0.0, 0.0]
[31.444310170954925, 76.617197531668566, 10, 0.1, -0.0, 0.0]
[33.138897299789789, 82.658776606169113, 10, 0.1, -0.0, -0.0]
[35.574660190860108, 82.843306754643876, 10, 0.1, 0.0, -0.0]
[34.954874187613797, 83.315978308497947, 10, 0.1, -0.0, 0.0]
[34.357935048944682, 92.903189834692512, 10, 0.1, 0.0, 0.0]
[35.892949086802517, 94.034954642763637, 10, 0.1, 0.0, 0.0]
[33.872833608306841, 97.811424055502741, 10, 0.1, 0.0, -0.0]
[35.272614525327839, 0.36873595536735349, 10, 0.1, -0.0, -0.0]
[36.083497571096217, 2.5996958159432708, 10, 0.1, -0.0, 0.0]
[40.064728889008684, 6.0132114719774981, 10, 0.1, 0.0, 0.0]
[33.222198391637789, 10.610934410433808, 10, 0.1, -0.0, 0.0]
[35.471203419624281, 12.027435236219343, 10, 0.1, 0.0, 0.0]
[34.351477032386853, 10.196640667348188, 10, 0.1, 0.0, -0.0]
[33.624477535467847, 15.898783983644048, 10, 0.1, 0.0, -0.0]
[32.749701207683501, 19.460606262987167, 10, 0.1, -0.0, -0.0]
[35.661982436540768, 24.850416927712267, 10, 0.1, 0.0, 0.0]
[36.052688478069783, 24.531850641498817, 10, 0.1, -0.0, 0.0]
[35.64117324967404, 30.416425019714815, 10, 0.1, -0.0, 0.0]
[30.068792087684265, 35.095153721146474, 10, 0.1, 0.0, -0.0]
[32.856528509192543, 36.024194280157808, 10, 0.1, 0.0, -0.0]
[36.478500962014905, 39.979151347675391, 10, 0.1, 0.0, -0.0]
[36.860373051747978, 43.406700729817011, 10, 0.1, -0.0, 0.0]
[35.376177340917046, 46.736257156495761, 10, 0.1, -0.0, -0.0]
[34.742233581482793, 45.69851922642853, 10, 0.1, -0.0, -0.0]
[35.310317699287083, 51.683152658277308, 10, 0.1, -0.0, -0.0]
[36.445710318366402, 55.495327714551841, 10, 0.1, -0.0, -0.0]
[37.629971884301547, 56.905918818775355, 10, 0.1, 0.0, -0.0]
[39.011474369426246, 59.224671436309173, 10, 0.1, 0.0, 0.0]
[38.569151534765219, 62.635490368430105, 10, 0.1, -0.0, 0.0]
[39.164710028340821, 66.120695201052683, 10, 0.1, 0.0, 0.0]
[32.281329134439602, 70.031833914874824, 10, 0.1, 0.0, 0.0]
[31.976225004152504, 70.528512809787401, 10, 0.1, -0.0, 0.0]
[35.814757641489422, 74.567805594546897, 10, 0.1, -0.0, -0.0]
[35.859052896503115, 79.640230425326934, 10, 0.1, -0.0, 0.0]
[35.325814740837913, 80.8734116416652, 10, 0.1, 0.0, -0.0]
[38.717893534541147, 84.727854820422408, 10, 0.1, -0.0, -0.0]
[37.277306403860422, 90.582632431803091, 10, 0.1, -0.0, -0.0]
[35.051815449568323, 87.446702829027402, 10, 0.1, -0.0, 0.0]
[36.325598282484535, 92.436449914576855, 10, 0.1, -0.0, -0.0]
[34.874083832389729, 94.586572938679865, 10, 0.1, -0.0, 0.0]
[40.032866085296824, 3.0252256571831584, 10, 0.1, 0.0, 0.0]
[33.647366439557828, 4.0635525531226389, 10, 0.1, 0.0, -0.0]
[38.218429909097097, 7.0052088973183801, 10, 0.1, 0.0, 0.0]
[38.539114874331823, 10.861605429441015, 10, 0.1, 0.0, -0.0]
[38.426976749514942, 10.953720836886445, 10, 0.1, 0.0, 0.0]
[35.512316935227339, 15.871422748497363, 10, 0.1, 0.0, -0.0]
[38.441744132454687, 19.140606989925164, 10, 0.1, 0.0, -0.0]
[37.763509534643525, 21.767898367193883, 10, 0.1, 0.0, 0.0]
[38.608186982816491, 29.941252845221364, 10, 0.1, 0.0, 0.0]
[40.674491305505391, 24.24280330414647, 10, 0.1, 0.0, -0.0]
[39.789306917590174, 29.411207608662558, 10, 0.1, -0.0, 0.0]
[38.560254395900806, 30.125779345161288, 10, 0.1, 0.0, 0.0]
[36.56472161049269, 39.377744848106431, 10, 0.1, -0.0, 0.0]
[36.590391067157114, 38.432540173022666, 10, 0.1, -0.0, 0.0]
[39.435436799313386, 41.212597747532335, 10, 0.1, 0.0, 0.0]
[38.085443955324003, 43.988862012896412, 10, 0.1, 0.0, 0.0]
[34.939431492924882, 49.634541939104253, 10, 0.1, -0.0, -0.0]
[42.497893609623695, 50.746621063254096, 10, 0.1, -0.0, 0.0]
[37.4046532615845, 53.675556767764014, 10, 0.1, -0.0, 0.0]
[40.727776880657466, 58.09486354914128, 10, 0.1, 0.0, -0.0]
[41.484827835282481, 60.864751596321184, 10, 0.1, 0.0, -0.0]
[39.716792823182061, 62.564633230189898, 10, 0.1, -0.0, 0.0]
[37.232249388317683, 65.165718143728185, 10, 0.1, 0.0, -0.0]
[44.695304396918459, 69.921856463750856, 10, 0.1, 0.0, -0.0]
[41.98966974290591, 70.93370606917432, 10, 0.1, 0.0, -0.0]
[40.544381053838947, 74.763673487973705, 10, 0.1, 0.0, 0.0]
[41.445540264074616, 77.928903281401077, 10, 0.1, 0.0, 0.0]
[38.610618548176866, 80.209756610911683, 10, 0.1, 0.0, 0.0]
[38.736885061812885, 80.460977282273333, 10, 0.1, -0.0, 0.0]
[39.788061045392013, 85.367748604220026, 10, 0.1, -0.0, -0.0]
[40.650820977592566, 86.79267540643076, 10, 0.1, 0.0, 0.0]
[42.816648822004908, 92.022490540042114, 10, 0.1, 0.0, -0.0]
[35.284357019922744, 94.636896931679743, 10, 0.1, -0.0, 0.0]
[40.719774196890889, -2.5087873126338818, 10, 0.1, -0.0, -0.0]
[40.493083855995224, 1.0391907364649828, 10, 0.1, 0.0, 0.0]
[39.024182560284011, 8.1726445136147703, 10, 0.1, 0.0, 0.0]
[44.821423121825795, 8.0709375023602536, 10, 0.1, 0.0, -0.0]
[39.990869667314058, 10.544814600092247, 10, 0.1, -0.0, -0.0]
[41.948613789474727, 15.391972565176959, 10, 0.1, -0.0, -0.0]
[41.797174149881748, 15.828449638863102, 10, 0.1, 0.0, -0.0]
[41.493951549549294, 20.373661843246744, 10, 0.1, -0.0, 0.0]
[43.682692984654366, 20.221249185617548, 10, 0.1, 0.0, 0.0]
[41.764269487344642, 24.052880096422424, 10, 0.1, 0.0, 0.0]
[40.790197779325275, 30.085191597377676, 10, 0.1, 0.0, -0.0]
[41.962723096030665, 33.074853441693733, 10, 0.1, 0.0, 0.0]
[42.00526220869758, 37.464127114289525, 10, 0.1, -0.0, -0.0]
[39.410212519542597, 39.752112479594331, 10, 0.1, 0.0, 0.0]
[41.718112439268822, 44.3456161838537, 10, 0.1, -0.0, 0.0]
[39.99020078427327, 44.758288796426179, 10, 0.1, 0.0, 0.0]
[40.840448834286178, 49.087176569556313, 10, 0.1, 0.0, -0.0]
[40.482371237919146, 50.593790364393541, 10, 0.1, -0.0, -0.0]
[38.384941341066799, 53.582422246608992, 10, 0.1, -0.0, 0.0]
[41.967821215487149, 58.393835105264117, 10, 0.1, -0.0, -0.0]
[41.592528936536375, 58.41355652558795, 10, 0.1, -0.0, 0.0]
[43.221623329690594, 62.332508451370941, 10, 0.1, -0.0, -0.0]
[40.474835990352013, 63.215322999301328, 10, 0.1, 0.0, -0.0]
[43.082908664512502, 70.760423025173893, 10, 0.1, 0.0, 0.0]
[37.525267317993531, 72.214632262159228, 10, 0.1, 0.0, 0.0]
[42.414346237205081, 74.292982597173776, 10, 0.1, -0.0, 0.0]
[41.387364845183448, 77.315244871460891, 10, 0.1, -0.0, 0.0]
[43.274708641897028, 79.859413090177739, 10, 0.1, 0.0, -0.0]
[44.28605100104749, 82.899064582360282, 10, 0.1, 0.0, 0.0]
[41.776594063923383, 89.055522325780544, 10, 0.1, 0.0, 0.0]
[42.656563569572889, 93.512248425067924, 10, 0.1, -0.0, 0.0]
[39.954815146804982, 92.9332286320912, 10, 0.1, 0.0, -0.0]
[42.906056911888008, 96.388888150795083, 10, 0.1, -0.0, 0.0]
[45.673339243090233, 1.3830750575904975, 10, 0.1, -0.0, 0.0]
[47.033700085466215, 1.013743807522566, 10, 0.1, 0.0, -0.0]
[45.517652780840734, 5.5260012599702319, 10, 0.1, -0.0, 0.0]
[45.544273829104903, 7.6370601905458519, 10, 0.1, -0.0, -0.0]
[46.898853097583412, 11.93484802910417, 10, 0.1, 0.0, 0.0]
[42.880816688331329, 13.526797264501429, 10, 0.1, -0.0, 0.0]
[45.122222632751637, 18.897146279963344, 10, 0.1, 0.0, 0.0]
[46.860623696457154, 18.004185648597424, 10, 0.1, 0.0, -0.0]
[45.934277054103951, 24.303796079079184, 10, 0.1, -0.0, 0.0]
[45.980939981248085, 28.293463907317484, 10, 0.1, -0.0, -0.0]
[43.872222224293033, 32.675038270310864, 10, 0.1, -0.0, -0.0]
[43.825016643886777, 37.028266665318725, 10, 0.1, 0.0, -0.0]
[46.160936012049461, 37.750306089065532, 10, 0.1, -0.0, -0.0]
[44.442407757622377, 38.458785489364836, 10, 0.1, -0.0, 0.0]
[47.370488047569687, 44.456180996072874, 10, 0.1, -0.0, 0.0]
[45.316232374004045, 44.969740536111004, 10, 0.1, 0.0, 0.0]
[41.937352468884896, 47.190745072638229, 10, 0.1, 0.0, 0.0]
[45.24855736362025, 54.935611433787884, 10, 0.1, 0.0, -0.0]
[42.935047789830591, 56.223188676695727, 10, 0.1, 0.0, -0.0]
[43.942985209078223, 53.884351480024833, 10, 0.1, 0.0, 0.0]
[45.441769565878751, 61.902730305759718, 10, 0.1, 0.0, -0.0]
[43.538395967597296, 62.277323512518052, 10, 0.1, -0.0, -0.0]
[42.024899742355167, 70.767930975303457, 10, 0.1, 0.0, 0.0]
[41.325112745022999, 65.566407643629589, 10, 0.1, -0.0, -0.0]
[49.565828653133167, 71.710396112922297, 10, 0.1, -0.0, 0.0]
[46.916765165547304, 74.606167398224642, 10, 0.1, -0.0, -0.0]
[43.780793034998773, 77.217977532742324, 10, 0.1, 0.0, -0.0]
[46.16721480338623, 80.977631162654788, 10, 0.1, 0.0, -0.0]
[44.187844461972517, 84.215547150772991, 10, 0.1, 0.0, 0.0]
[43.213414209701241, 83.590061768112292, 10, 0.1, -0.0, -0.0]
[44.110679166661633, 88.528375871451047, 10, 0.1, -0.0, 0.0]
[43.952235937040484, 93.866818575913641, 10, 0.1, 0.0, 0.0]
[45.65781105856238, 93.10521255135113, 10, 0.1, 0.0, 0.0]
[47.019024790552855, 1.0084387091137894, 10, 0.1, 0.0, -0.0]
[42.216790313118224, 2.7004725332976136, 10, 0.1, -0.0, -0.0]
[48.609218863787881, 6.7846875259560919, 10, 0.1, 0.0, -0.0]
[45.946167771533815, 11.727768790591899, 10, 0.1, -0.0, -0.0]
[46.45520807501282, 14.575249199004816, 10, 0.1, -0.0, -0.0]
[51.886813012596768, 17.52052633077988, 10, 0.1, -0.0, -0.0]
[49.779696956247868, 21.602558901708893, 10, 0.1, -0.0, -0.0]
[50.132731060737555, 22.183225528108562, 10, 0.1, 0.0, -0.0]
[45.985259169870687, 23.670478016773124, 10, 0.1, -0.0, 0.0]
[43.990457372799213, 28.788412586994596, 10, 0.1, 0.0, -0.0]
[45.429166366580262, 28.651863014334538, 10, 0.1, -0.0, 0.0]
[46.447057047659278, 30.451849584172503, 10, 0.1, -0.0, -0.0]
[47.356740515421876, 37.948798193461812, 10, 0.1, 0.0, 0.0]
[49.470254346586451, 44.61970442100688, 10, 0.1, -0.0, 0.0]
[47.168496948386156, 42.934389822213596, 10, 0.1, 0.0, 0.0]
[44.890837092398527, 46.22941669037133, 10, 0.1, 0.0, -0.0]
[49.691151379496453, 44.721215992582266, 10, 0.1, -0.0, -0.0]
[48.871504411628052, 52.805766292978404, 10, 0.1, 0.0, 0.0]
[46.747733252699447, 51.623101666472287, 10, 0.1, -0.0, -0.0]
[46.940492643571233, 55.459387801116627, 10, 0.1, -0.0, -0.0]
[51.979585293327617, 61.156509829942962, 10, 0.1, 0.0, -0.0]
[50.959902630154339, 62.273602380690647, 10, 0.1, -0.0, -0.0]
[47.482233979523656, 65.078184524061044, 10, 0.1, 0.0, -0.0]
[52.1502640967757, 68.833241299177075, 10, 0.1, 0.0, 0.0]
[46.386538484258445, 72.258925827942875, 10, 0.1, -0.0, -0.0]
[48.511463731479054, 77.228216498436637, 10, 0.1, 0.0, 0.0]
[43.169595208040271, 80.493908272883232, 10, 0.1, -0.0, 0.0]
[47.013283143099351, 80.687115025679759, 10, 0.1, -0.0, -0.0]
[48.108011006387144, 82.884443904833319, 10, 0.1, 0.0, 0.0]
[48.575572926517665, 85.204233375559994, 10, 0.1, 0.0, 0.0]
[50.925660534608156, 89.677410229600483, 10, 0.1, -0.0, -0.0]
[47.179716282937818, 91.010392171295791, 10, 0.1, 0.0, 0.0]
[48.484911982806814, 94.88400424893608, 10, 0.1, 0.0, 0.0]
[52.892747299271598, -3.0678290997216906, 10, 0.1, 0.0, -0.0]
[51.114382146686054, 1.2475800634525744, 10, 0.1, 0.0, 0.0]
[48.901200099389193, 3.8200083466513042, 10, 0.1, 0.0, -0.0]
[53.939034419022263, 9.1869653849517796, 10, 0.1, 0.0, -0.0]
[48.113817270384445, 14.027268224888664, 10, 0.1, 0.0, 0.0]
[48.777297724353986, 13.582279376217905, 10, 0.1, -0.0, 0.0]
[49.974924588401933, 20.359833340924624, 10, 0.1, -0.0, -0.0]
[51.433387880951628, 20.083333258171631, 10, 0.1, 0.0, -0.0]
[53.005501609148773, 23.079085280564563, 10, 0.1, 0.0, 0.0]
[50.13739618605404, 29.282024496469568, 10, 0.1, -0.0, -0.0]
[52.235766337539296, 29.669509375075656, 10, 0.1, -0.0, -0.0]
[51.695836369192087, 32.834112833577343, 10, 0.1, 0.0, 0.0]
[49.505255022087141, 36.277924961276888, 10, 0.1, -0.0, 0.0]
[52.097045554418834, 37.61335777463561, 10, 0.1, -0.0, 0.0]
[49.277022379929122, 43.433813079584972, 10, 0.1, -0.0, -0.0]
[54.016207331083002, 44.534637117024012, 10, 0.1, -0.0, 0.0]
[51.836635822345045, 47.359572136377139, 10, 0.1, -0.0, 0.0]
[53.937029276552735, 50.362036232785528, 10, 0.1, -0.0, -0.0]
[46.462846241119522, 53.49455399176626, 10, 0.1, -0.0, -0.0]
[49.041198486664129, 58.161759649659523, 10, 0.1, 0.0, -0.0]
[48.79986296922803, 57.57412960362138, 10, 0.1, -0.0, -0.0]
[50.292264915282168, 62.356960798317282, 10, 0.1, -0.0, 0.0]
[52.086436762697403, 66.603617591734903, 10, 0.1, -0.0, 0.0]
[48.993018531292144, 70.309175852039331, 10, 0.1, -0.0, 0.0]
[48.33688141920473, 72.094793637108495, 10, 0.1, 0.0, -0.0]
[52.778363633473624, 73.277842000582609, 10, 0.1, -0.0, 0.0]
[49.690437390482614, 76.926624187838257, 10, 0.1, 0.0, 0.0]
[54.71232462299367, 80.975346559226011, 10, 0.1, 0.0, 0.0]
[50.107723693633659, 85.045260381053424, 10, 0.1, 0.0, -0.0]
[50.523520645831923, 88.853103146509639, 10, 0.1, 0.0, 0.0]
[53.692249538174558, 88.301167324481668, 10, 0.1, -0.0, -0.0]
[47.939099929493857, 93.998214029271026, 10, 0.1, 0.0, -0.0]
[53.580880870983393, 95.777515841816211, 10, 0.1, 0.0, -0.0]
[54.091248049274462, 0.13554041279498644, 10, 0.1, 0.0, -0.0]
[52.418526884693399, 1.3871207201714035, 10, 0.1, -0.0, 0.0]
[55.253599400492284, 6.6730141646999082, 10, 0.1, -0.0, 0.0]
[56.380247794378242, 9.9375570800100288, 10, 0.1, 0.0, 0.0]
[51.376453954683697, 10.524117997124671, 10, 0.1, -0.0, -0.0]
[54.095752680008765, 17.370717644935535, 10, 0.1, -0.0, 0.0]
[53.530267322179988, 16.650220616806404, 10, 0.1, -0.0, 0.0]
[57.097220047614066, 22.473403948168674, 10, 0.1, -0.0, -0.0]
[56.363790422994754, 24.333022591835547, 10, 0.1, -0.0, 0.0]
[52.274350471434758, 27.941873241513186, 10, 0.1, 0.0, 0.0]
[53.607360990153126, 27.660194281477196, 10, 0.1, -0.0, 0.0]
[54.735602274835678, 32.234231415759098, 10, 0.1, 0.0, 0.0]
[56.795920153799223, 38.42683776006232, 10, 0.1, -0.0, 0.0]
[54.214204718769231, 38.497697104714902, 10, 0.1, -0.0, -0.0]
[52.799857246372191, 40.47174615586291, 10, 0.1, -0.0, 0.0]
[52.049591587558538, 46.103289459457997, 10, 0.1, 0.0, -0.0]
[55.781272456365066, 52.000107966095307, 10, 0.1, 0.0, -0.0]
[54.339136791347109, 50.4274333795654, 10, 0.1, -0.0, -0.0]
[53.274381051474784, 50.980666675166489, 10, 0.1, 0.0, -0.0]
[52.976520115385213, 56.034810457299336, 10, 0.1, 0.0, 0.0]
[52.045145631326868, 58.081323709104431, 10, 0.1, 0.0, -0.0]
[51.270185755176556, 60.66212324370715, 10, 0.1, -0.0, -0.0]
[53.581296933046531, 63.776034394123009, 10, 0.1, 0.0, 0.0]
[53.048303647127362, 69.201000153153345, 10, 0.1, 0.0, -0.0]
[52.496894767861143, 77.702903511801622, 10, 0.1, -0.0, 0.0]
[54.694404512515327, 79.015664046327771, 10, 0.1, 0.0, 0.0]
[55.67318067559026, 76.239705506733259, 10, 0.1, 0.0, 0.0]
[53.389877243656777, 81.506461709873051, 10, 0.1, -0.0, 0.0]
[54.855890224669913, 84.398142317542153, 10, 0.1, -0.0, 0.0]
[54.129671097733059, 87.244950300869192, 10, 0.1, 0.0, 0.0]
[52.412310195493397, 92.555827284695098, 10, 0.1, -0.0, 0.0]
[56.168174892284718, 92.959084923484696, 10, 0.1, 0.0, -0.0]
[54.177525225127994, 95.740171187683316, 10, 0.1, -0.0, -0.0]
[55.020969967306691, 0.83197471863916128, 10, 0.1, 0.0, 0.0]
[58.837594365991883, 2.8722404666432637, 10, 0.1, 0.0, 0.0]
[54.64354596444737, 7.9077714849645453, 10, 0.1, 0.0, 0.0]
[57.925556413972579, 5.4754654028413441, 10, 0.1, -0.0, 0.0]
[59.937483268305655, 12.205764175723576, 10, 0.1, 0.0, -0.0]
[57.471450708448906, 10.549458707572921, 10, 0.1, -0.0, -0.0]
[57.920638024803416, 18.388858076983169, 10, 0.1, -0.0, 0.0]
[55.827122164366941, 19.75395468594704, 10, 0.1, 0.0, 0.0]
[59.17515964402299, 22.071761374765991, 10, 0.1, 0.0, -0.0]
[54.403363577493138, 25.307744850423127, 10, 0.1, -0.0, -0.0]
[57.291574149710137, 30.080260558049499, 10, 0.1, 0.0, -0.0]
[59.038489722524083, 35.283553750475512, 10, 0.1, -0.0, 0.0]
[56.329577507552848, 36.318169759163816, 10, 0.1, -0.0, 0.0]
[60.189454554786522, 36.43275561118655, 10, 0.1, -0.0, -0.0]
[58.299744388438519, 41.333869122193228, 10, 0.1, -0.0, 0.0]
[53.475144694272146, 46.727295784429316, 10, 0.1, -0.0, -0.0]
[56.900238786726661, 48.881407113410283, 10, 0.1, 0.0, -0.0]
[58.608257121858124, 51.179644097240995, 10, 0.1, 0.0, 0.0]
[56.543346407416017, 52.273791232222834, 10, 0.1, -0.0, 0.0]
[59.196027858950643, 56.115008019720044, 10, 0.1, 0.0, -0.0]
[58.947745292640178, 58.121892537489622, 10, 0.1, 0.0, 0.0]
[56.237505531678799, 64.327228462161443, 10, 0.1, -0.0, 0.0]
[55.366552377760939, 64.924809627034776, 10, 0.1, 0.0, -0.0]
[56.846990162254258, 67.74514797632331, 10, 0.1, -0.0, -0.0]
[59.165518367540479, 72.338285740223, 10, 0.1, -0.0, -0.0]
[58.245250124133115, 75.242698695391184, 10, 0.1, 0.0, -0.0]
[58.067353228320009, 77.800489031637454, 10, 0.1, 0.0, 0.0]
[52.878979304293573, 81.533283463846431, 10, 0.1, -0.0, 0.0]
[52.82973667751741, 84.054627139387364, 10, 0.1, 0.0, 0.0]
[57.630080839286698, 87.109322322000679, 10, 0.1, 0.0, -0.0]
[57.859241552183562, 92.604490952828613, 10, 0.1, -0.0, -0.0]
[56.276441602971055, 94.325004566134339, 10, 0.1, -0.0, 0.0]
[59.037147752707973, 96.639767134384854, 10, 0.1, -0.0, 0.0]
[60.463474879502158, -2.4703802745538384, 10, 0.1, -0.0, 0.0]
[62.291863527319336, 7.1246235268575617, 10, 0.1, 0.0, -0.0]
[61.800804478931738, 10.604912766834751, 10, 0.1, -0.0, -0.0]
[60.070346028477054, 7.9407644867715188, 10, 0.1, 0.0, 0.0]
[57.873472645258317, 10.096880009602442, 10, 0.1, 0.0, -0.0]
[57.811013589727992, 12.937050552116688, 10, 0.1, 0.0, -0.0]
[58.642614426760218, 18.742545833723586, 10, 0.1, -0.0, -0.0]
[61.545694598519269, 19.236771596308991, 10, 0.1, 0.0, -0.0]
[56.891577023366636, 24.874382741204322, 10, 0.1, 0.0, 0.0]
[56.540361664051318, 27.334761345948319, 10, 0.1, -0.0, 0.0]
[63.11605769673637, 30.502567805897542, 10, 0.1, -0.0, 0.0]
[62.321566870324773, 33.883442416901595, 10, 0.1, 0.0, 0.0]
[63.508933273395883, 37.007689365441891, 10, 0.1, 0.0, -0.0]
[59.4723849553977, 38.544381273114354, 10, 0.1, -0.0, 0.0]
[60.818404086326446, 42.747971469548467, 10, 0.1, -0.0, -0.0]
[60.721590643697432, 42.217841770640874, 10, 0.1, 0.0, -0.0]
[62.048622635362904, 51.454044385877424, 10, 0.1, -0.0, 0.0]
[58.4463486453635, 51.089113069404391, 10, 0.1, 0.0, -0.0]
[61.604091716558088, 54.640765428637629, 10, 0.1, -0.0, 0.0]
[61.472794734773792, 56.234340063341875, 10, 0.1, 0.0, 0.0]
[58.422199513408046, 59.857671236231454, 10, 0.1, 0.0, -0.0]
[61.711572467848484, 59.402644818804895, 10, 0.1, -0.0, -0.0]
[56.847935599948187, 65.761825405971692, 10, 0.1, 0.0, -0.0]
[59.351799498439206, 70.115081841241704, 10, 0.1, 0.0, -0.0]
[56.770698890774867, 71.444792511821731, 10, 0.1, -0.0, 0.0]
[56.075975915588046, 73.644443300711075, 10, 0.1, -0.0, -0.0]
[61.502440650232401, 79.996212087136342, 10, 0.1, 0.0, -0.0]
[60.366633013993912, 78.676318602092309, 10, 0.1, -0.0, -0.0]
[62.872875843229473, 88.184229410842121, 10, 0.1, 0.0, -0.0]
[61.381011410381255, 84.441166767750488, 10, 0.1, -0.0, -0.0]
[55.006184001081095, 88.907503147179852, 10, 0.1, 0.0, -0.0]
[57.425254728077022, 93.782192321377551, 10, 0.1, 0.0, -0.0]
[58.969838604971407, 93.436234131327254, 10, 0.1, -0.0, 0.0]
[62.930733781007781, 4.1395984898070726, 10, 0.1, 0.0, 0.0]
[66.239315217476133, 1.3483738765784583, 10, 0.1, -0.0, -0.0]
[61.949700963767, 7.6549417513305382, 10, 0.1, -0.0, -0.0]
[61.666860557395104, 11.203685602084892, 10, 0.1, 0.0, -0.0]
[64.027017633566771, 10.853251880406956, 10, 0.1, 0.0, -0.0]
[59.884600942856402, 13.641208927434247, 10, 0.1, -0.0, 0.0]
[63.221187605899672, 17.24168117732296, 10, 0.1, 0.0, -0.0]
[64.366932142855561, 24.809334574513318, 10, 0.1, 0.0, -0.0]
[64.640318212563443, 26.216158046818784, 10, 0.1, 0.0, 0.0]
[62.889386538118643, 26.381666688499028, 10, 0.1, -0.0, 0.0]
[60.791365106448339, 26.569810295668638, 10, 0.1, -0.0, 0.0]
[62.731012611637709, 34.515058051190351, 10, 0.1, -0.0, -0.0]
[60.543528622318611, 35.608702837317281, 10, 0.1, -0.0, 0.0]
[60.819976666792272, 39.206981971285707, 10, 0.1, 0.0, 0.0]
[61.459272370268856, 41.52309075573239, 10, 0.1, -0.0, 0.0]
[61.560204186463984, 45.104754155463482, 10, 0.1, 0.0, -0.0]
[60.236678536962955, 46.921331617166324, 10, 0.1, 0.0, 0.0]
[62.787367340753853, 51.612477860795067, 10, 0.1, -0.0, -0.0]
[62.011442265699188, 52.403480830360699, 10, 0.1, -0.0, -0.0]
[62.549342486156959, 56.734700512830905, 10, 0.1, -0.0, 0.0]
[63.650922652206468, 57.61067861762578, 10, 0.1, -0.0, 0.0]
[62.215854777121237, 64.20039511751709, 10, 0.1, 0.0, -0.0]
[62.124136010434846, 68.658786044753953, 10, 0.1, -0.0, 0.0]
[64.543046402321906, 70.31171051111717, 10, 0.1, -0.0, -0.0]
[64.047653417857333, 69.905057255235519, 10, 0.1, 0.0, 0.0]
[63.207708189163192, 77.324843260359856, 10, 0.1, -0.0, -0.0]
[63.819769748229341, 79.832528445817061, 10, 0.1, 0.0, 0.0]
[61.131618444909677, 84.083204044576547, 10, 0.1, 0.0, 0.0]
[59.507778739305763, 84.534481798764929, 10, 0.1, -0.0, 0.0]
[60.601013141230858, 80.834914058970739, 10, 0.1, 0.0, -0.0]
[63.921487536582944, 90.28962380370065, 10, 0.1, -0.0, 0.0]
[62.766290066400998, 92.337252040265881, 10, 0.1, -0.0, 0.0]
[65.354116595554643, 96.855385840149836, 10, 0.1, 0.0, 0.0]
[67.518366453743312, -2.2230928085429049, 10, 0.1, 0.0, 0.0]
[64.905924556424964, 2.565632069205376, 10, 0.1, -0.0, -0.0]
[62.949060851221873, 8.597583539158137, 10, 0.1, -0.0, 0.0]
[63.342333648660329, 10.932848293570405, 10, 0.1, 0.0, 0.0]
[69.292349548522409, 8.5011355770036552, 10, 0.1, -0.0, -0.0]
[68.038462387079178, 18.558533269290677, 10, 0.1, -0.0, -0.0]
[66.694004300623419, 17.907698553142747, 10, 0.1, 0.0, -0.0]
[64.958404732185102, 20.749230051429798, 10, 0.1, -0.0, 0.0]
[69.294721454554036, 26.590040350770092, 10, 0.1, -0.0, 0.0]
[61.917339793068017, 30.865875071141158, 10, 0.1, 0.0, -0.0]
[66.899116328428335, 31.336725261571054, 10, 0.1, -0.0, -0.0]
[68.951910692123434, 32.967350498165416, 10, 0.1, 0.0, 0.0]
[66.33283182340142, 35.727395590490381, 10, 0.1, -0.0, -0.0]
[64.591457808216063, 38.261646803149546, 10, 0.1, -0.0, -0.0]
[64.784931983215756, 40.655694405348832, 10, 0.1, -0.0, -0.0]
[67.888163444768864, 46.968586561423699, 10, 0.1, 0.0, 0.0]
[68.056807026001891, 46.886842860705904, 10, 0.1, 0.0, -0.0]
[67.665582633529354, 53.477155399289124, 10, 0.1, -0.0, -0.0]
[61.241651443799192, 54.693939295197353, 10, 0.1, -0.0, -0.0]
[66.085370792742935, 56.881967607657423, 10, 0.1, 0.0, 0.0]
[65.429106242372399, 61.836092011745627, 10, 0.1, 0.0, -0.0]
[61.064163349909151, 63.465901046434929, 10, 0.1, -0.0, -0.0]
[64.369440381419054, 66.11655640035589, 10, 0.1, 0.0, 0.0]
[65.070538465535279, 69.955877344480697, 10, 0.1, 0.0, -0.0]
[63.259414322532258, 71.454301492202532, 10, 0.1, -0.0, 0.0]
[64.589154918328603, 75.908504602952675, 10, 0.1, 0.0, 0.0]
[64.391103753102286, 80.098482936301437, 10, 0.1, 0.0, 0.0]
[67.144786163773176, 79.619667942492981, 10, 0.1, -0.0, 0.0]
[65.41000545284156, 84.966205876454694, 10, 0.1, 0.0, 0.0]
[65.11553755926775, 86.215014877841526, 10, 0.1, 0.0, 0.0]
[67.664931602869387, 92.323388077047028, 10, 0.1, -0.0, -0.0]
[66.004737740969205, 94.95740589482898, 10, 0.1, 0.0, 0.0]
[67.077614596998913, 97.367208161655171, 10, 0.1, -0.0, -0.0]
[70.444327098570483, -0.58440767172230323, 10, 0.1, -0.0, 0.0]
[69.283961877536512, 4.3673639366695234, 10, 0.1, -0.0, -0.0]
[69.734139984503599, 9.7446564326900056, 10, 0.1, -0.0, -0.0]
[67.228361396775412, 6.0259499404667052, 10, 0.1, 0.0, 0.0]
[73.200797520825574, 9.4298377078002726, 10, 0.1, -0.0, -0.0]
[71.360888185462002, 13.405846768152854, 10, 0.1, -0.0, 0.0]
[68.715564253194472, 17.477398350956342, 10, 0.1, -0.0, 0.0]
[69.13272933992323, 21.60094215614189, 10, 0.1, -0.0, 0.0]
[70.982880256665666, 25.172946285873664, 10, 0.1, 0.0, -0.0]
[71.138182377614228, 25.333014283114327, 10, 0.1, -0.0, -0.0]
[72.07168786570449, 32.54996252676316, 10, 0.1, -0.0, 0.0]
[68.359051242318401, 29.845660294473536, 10, 0.1, 0.0, -0.0]
[73.226570228145832, 38.868581128267977, 10, 0.1, 0.0, 0.0]
[71.527940680457604, 38.881543667726426, 10, 0.1, 0.0, -0.0]
[68.989567651708654, 41.46383272302851, 10, 0.1, -0.0, -0.0]
[71.70185144579726, 46.330555138907982, 10, 0.1, -0.0, 0.0]
[68.971462735024929, 42.905588872747728, 10, 0.1, 0.0, -0.0]
[72.579604617089743, 49.529580113211907, 10, 0.1, -0.0, 0.0]
[65.980336545311445, 58.406127154723137, 10, 0.1, -0.0, 0.0]
[68.426537457213215, 57.262718287527377, 10, 0.1, -0.0, -0.0]
[68.241202879700339, 58.45733897038965, 10, 0.1, -0.0, 0.0]
[70.627274817845148, 60.225659270813445, 10, 0.1, 0.0, 0.0]
[66.603031406035853, 64.940410250041737, 10, 0.1, 0.0, 0.0]
[69.203646173871775, 67.582706074808982, 10, 0.1, -0.0, -0.0]
[64.119914262770536, 73.618245203398914, 10, 0.1, -0.0, -0.0]
[67.727089829201248, 77.3544086256491, 10, 0.1, -0.0, 0.0]
[66.176858373747891, 76.063848387597687, 10, 0.1, 0.0, -0.0]
[65.733085749197727, 80.500838817716541, 10, 0.1, -0.0, -0.0]
[67.870596996857088, 83.449699932849668, 10, 0.1, -0.0, 0.0]
[69.310869442035923, 86.379576265248502, 10, 0.1, -0.0, 0.0]
[71.198084058274262, 91.94578538029856, 10, 0.1, 0.0, -0.0]
[67.303746782030402, 93.563991789303955, 10, 0.1, -0.0, -0.0]
[72.202267744541373, 97.323420725167196, 10, 0.1, -0.0, -0.0]
[73.61678457566866, -0.55115036996972044, 10, 0.1, -0.0, -0.0]
[74.048541113848742, 6.255948293445142, 10, 0.1, -0.0, 0.0]
[71.429585383355104, 11.126112173446565, 10, 0.1, 0.0, -0.0]
[70.191554847416427, 5.7916398669694011, 10, 0.1, 0.0, -0.0]
[68.934255441236402, 11.224915762077956, 10, 0.1, 0.0, -0.0]
[72.032221130877417, 15.320814007925918, 10, 0.1, -0.0, -0.0]
[69.063794404520863, 18.692211387791453, 10, 0.1, -0.0, -0.0]
[72.797315066729254, 23.113872939419871, 10, 0.1, 0.0, 0.0]
[71.63696979002583, 23.890411500028314, 10, 0.1, 0.0, 0.0]
[73.96682655161689, 27.641508043083682, 10, 0.1, -0.0, 0.0]
[70.533395677457762, 32.933618412484606, 10, 0.1, 0.0, -0.0]
[69.499171831590175, 30.807796497479821, 10, 0.1, 0.0, 0.0]
[67.170710040178577, 36.403732134569879, 10, 0.1, -0.0, -0.0]
[73.689284746783741, 37.998610359125351, 10, 0.1, 0.0, -0.0]
[70.710982745321076, 39.880042387246526, 10, 0.1, 0.0, 0.0]
[71.421733445859658, 44.00823566416009, 10, 0.1, 0.0, -0.0]
[72.363412539394275, 46.965747870176109, 10, 0.1, 0.0, 0.0]
[73.30230050350697, 48.580525039672985, 10, 0.1, -0.0, 0.0]
[70.349796507070153, 54.538074910823219, 10, 0.1, -0.0, 0.0]
[69.682378563389776, 53.271988171162718, 10, 0.1, -0.0, -0.0]
[73.476590448070723, 64.196995687502849, 10, 0.1, 0.0, -0.0]
[70.28395847656904, 61.149600099673236, 10, 0.1, 0.0, 0.0]
[75.645291431255345, 65.485127029163763, 10, 0.1, -0.0, 0.0]
[69.751221158676174, 71.059385154149737, 10, 0.1, 0.0, -0.0]
[72.323078068485486, 74.463457900604141, 10, 0.1, -0.0, -0.0]
[70.019937079259577, 76.751241543940708, 10, 0.1, 0.0, -0.0]
[74.449515955588538, 77.882839268651523, 10, 0.1, 0.0, -0.0]
[69.595628112936282, 82.246276290849593, 10, 0.1, 0.0, 0.0]
[66.377437895155325, 84.762754989316022, 10, 0.1, 0.0, 0.0]
[73.68051615665334, 86.854848900890417, 10, 0.1, 0.0, -0.0]
[74.041802378585132, 84.893638159686205, 10, 0.1, 0.0, 0.0]
[72.530575860628701, 92.216530405729202, 10, 0.1, 0.0, -0.0]
[74.699309129745387, 98.057217385545883, 10, 0.1, 0.0, 0.0]
[79.12351115120515, 0.93652615425189123, 10, 0.1, 0.0, 0.0]
[76.161627732336143, 4.3052823923973369, 10, 0.1, -0.0, -0.0]
[75.652496244604194, 6.5251884165021066, 10, 0.1, -0.0, 0.0]
[75.70701755449619, 7.0356544582400202, 10, 0.1, 0.0, 0.0]
[68.258400672027889, 13.091660047881192, 10, 0.1, 0.0, -0.0]
[78.063243680105018, 18.826694426660946, 10, 0.1, 0.0, -0.0]
[77.986752909545331, 18.704566482364694, 10, 0.1, -0.0, 0.0]
[75.061032785829426, 23.896819839142953, 10, 0.1, 0.0, 0.0]
[75.56267707692578, 28.564407744232149, 10, 0.1, -0.0, 0.0]
[74.442790994647595, 26.285325298993367, 10, 0.1, -0.0, 0.0]
[74.533020839296768, 26.264028763232584, 10, 0.1, -0.0, 0.0]
[74.273564993591293, 32.600819092629926, 10, 0.1, -0.0, 0.0]
[77.327009625353824, 30.51749110172414, 10, 0.1, -0.0, 0.0]
[77.910783494332733, 38.703449789631925, 10, 0.1, -0.0, 0.0]
[77.348838763489951, 40.351275992478904, 10, 0.1, -0.0, 0.0]
[77.217700189671362, 43.842007820952141, 10, 0.1, 0.0, 0.0]
[73.996711782509777, 45.401192054112428, 10, 0.1, -0.0, -0.0]
[71.980365288630779, 50.271976796893938, 10, 0.1, -0.0, 0.0]
[74.48447157289776, 50.595151865671731, 10, 0.1, -0.0, -0.0]
[76.448175913931621, 56.878618621300127, 10, 0.1, 0.0, 0.0]
[72.477608607288289, 63.00488500972665, 10, 0.1, 0.0, -0.0]
[75.709853841161774, 64.562393328820818, 10, 0.1, -0.0, 0.0]
[75.488897710845507, 64.879623307124731, 10, 0.1, 0.0, -0.0]
[76.881019591345265, 69.909765543737322, 10, 0.1, 0.0, 0.0]
[76.539197602935943, 70.111783400645763, 10, 0.1, 0.0, 0.0]
[74.072753073855594, 73.811950871621548, 10, 0.1, 0.0, 0.0]
[77.363957357804097, 75.316936938976241, 10, 0.1, -0.0, 0.0]
[70.865655271658682, 77.811721302723427, 10, 0.1, 0.0, -0.0]
[72.330209709931353, 80.67684610749383, 10, 0.1, -0.0, -0.0]
[75.488703919093496, 85.989790948589615, 10, 0.1, 0.0, -0.0]
[76.336122306391971, 87.515909370800344, 10, 0.1, -0.0, -0.0]
[75.370633729656973, 89.06208861495908, 10, 0.1, 0.0, -0.0]
[76.567947796024768, 93.888267237605035, 10, 0.1, 0.0, 0.0]
[75.210244767737166, 1.7758759256511969, 10, 0.1, 0.0, 0.0]
[80.09581179125604, 1.7792765441737437, 10, 0.1, 0.0, -0.0]
[76.322200057646043, 1.8070487518481038, 10, 0.1, 0.0, 0.0]
[80.346124813664716, 11.861536616872019, 10, 0.1, 0.0, -0.0]
[78.193538084388393, 10.380068042372415, 10, 0.1, -0.0, -0.0]
[76.909963035353044, 14.985729935751692, 10, 0.1, 0.0, -0.0]
[80.108852999798231, 20.029025372123733, 10, 0.1, 0.0, 0.0]
[80.919998316404673, 25.159196266241587, 10, 0.1, 0.0, -0.0]
[79.022311344590833, 22.910881351029182, 10, 0.1, 0.0, 0.0]
[79.678201734202574, 24.890366437498248, 10, 0.1, 0.0, 0.0]
[77.512250151784485, 30.181867301070554, 10, 0.1, 0.0, -0.0]
[75.456766143130835, 35.093905536141051, 10, 0.1, 0.0, 0.0]
[76.52287468957104, 37.741602271994353, 10, 0.1, -0.0, -0.0]
[75.337430806930101, 36.59080495244897, 10, 0.1, -0.0, -0.0]
[77.799839047922092, 40.785135259376247, 10, 0.1, 0.0, 0.0]
[79.697886725530068, 44.466307265091302, 10, 0.1, -0.0, -0.0]
[78.71839907275924, 49.620706916742982, 10, 0.1, -0.0, -0.0]
[80.344422965019902, 48.442752096067849, 10, 0.1, -0.0, 0.0]
[78.860218256033747, 52.673337376989046, 10, 0.1, -0.0, 0.0]
[74.176384734205158, 54.760331066363399, 10, 0.1, 0.0, 0.0]
[78.709109523272147, 60.09742943239916, 10, 0.1, 0.0, -0.0]
[81.902624310119052, 65.568434391642242, 10, 0.1, -0.0, 0.0]
[80.309329643180519, 67.374967007259229, 10, 0.1, -0.0, -0.0]
[82.05648440758074, 68.381824595695932, 10, 0.1, -0.0, 0.0]
[78.756834628472035, 69.676878335676037, 10, 0.1, -0.0, 0.0]
[79.24900128046589, 77.187932687375593, 10, 0.1, 0.0, -0.0]
[82.772834662741744, 78.084243988334848, 10, 0.1, 0.0, -0.0]
[77.585244328557494, 77.440836314433312, 10, 0.1, -0.0, 0.0]
[82.828016300047267, 80.123011069353893, 10, 0.1, 0.0, -0.0]
[74.26371187988569, 87.477590388239605, 10, 0.1, -0.0, 0.0]
[76.49385727052649, 87.614082677999647, 10, 0.1, -0.0, 0.0]
[81.321478592409306, 93.654489860684805, 10, 0.1, -0.0, 0.0]
[80.819536902204391, 96.637044937721413, 10, 0.1, -0.0, -0.0]
[79.206935896198715, 2.4655411095335773, 10, 0.1, -0.0, -0.0]
[82.543575352854035, 4.1095456305243188, 10, 0.1, 0.0, -0.0]
[79.609058153301092, 5.3291545267209486, 10, 0.1, -0.0, 0.0]
[76.985145803558851, 7.9424771587206582, 10, 0.1, 0.0, 0.0]
[77.227595109699934, 9.4343886297666781, 10, 0.1, -0.0, 0.0]
[81.877767711808133, 15.122561359140635, 10, 0.1, 0.0, 0.0]
[79.752169094820744, 16.551653196830703, 10, 0.1, -0.0, -0.0]
[76.753440892143303, 21.960708434047152, 10, 0.1, 0.0, -0.0]
[80.292412988988531, 22.129753025291098, 10, 0.1, 0.0, 0.0]
[77.411191739877751, 26.043442260489407, 10, 0.1, 0.0, -0.0]
[80.84624132325456, 31.772672891354066, 10, 0.1, 0.0, 0.0]
[82.222794528667634, 28.799331965780237, 10, 0.1, 0.0, -0.0]
[81.255978870942826, 38.256092093492427, 10, 0.1, -0.0, -0.0]
[79.728729718653852, 37.475974307454933, 10, 0.1, -0.0, 0.0]
[82.764965086783079, 40.934023041983437, 10, 0.1, 0.0, -0.0]
[78.967713501294355, 45.246617482011338, 10, 0.1, 0.0, 0.0]
[81.369877086774252, 49.579510264255944, 10, 0.1, -0.0, -0.0]
[76.566068011103596, 49.287473031338351, 10, 0.1, -0.0, 0.0]
[83.164617097747694, 55.874723923100703, 10, 0.1, 0.0, 0.0]
[81.386146508342108, 57.922720318440163, 10, 0.1, 0.0, 0.0]
[83.26158111346443, 58.379857173883678, 10, 0.1, -0.0, 0.0]
[81.802286180311924, 60.552766016779053, 10, 0.1, -0.0, 0.0]
[86.093738350740878, 65.362818388337061, 10, 0.1, -0.0, 0.0]
[80.185281319977804, 69.902516916040753, 10, 0.1, 0.0, 0.0]
[79.001778481818747, 71.003042416466727, 10, 0.1, 0.0, -0.0]
[81.119136875115814, 77.011472769301676, 10, 0.1, 0.0, -0.0]
[82.002347107368763, 76.964252105437751, 10, 0.1, 0.0, 0.0]
[80.285426090867674, 81.102686821243879, 10, 0.1, 0.0, -0.0]
[82.652973293254306, 86.893787089863082, 10, 0.1, 0.0, -0.0]
[81.20458009031654, 88.465220310238976, 10, 0.1, -0.0, 0.0]
[80.976404347695734, 87.274271387259418, 10, 0.1, -0.0, -0.0]
[79.611496349475743, 91.740764037600172, 10, 0.1, -0.0, -0.0]
[77.970134164606435, 95.380898476150364, 10, 0.1, -0.0, -0.0]
[85.191109462230514, 3.3099698614775086, 10, 0.1, -0.0, 0.0]
[85.433334003826417, 2.1349960605974476, 10, 0.1, 0.0, 0.0]
[83.76779163246934, 5.2820104245341835, 10, 0.1, -0.0, 0.0]
[83.118506525504188, 7.965307684505019, 10, 0.1, 0.0, -0.0]
[84.25339209968304, 10.793330789652011, 10, 0.1, 0.0, -0.0]
[84.817839785379476, 11.452467881106084, 10, 0.1, -0.0, 0.0]
[83.339755382861043, 16.73382674791733, 10, 0.1, -0.0, 0.0]
[82.580029917759617, 23.037931588951771, 10, 0.1, 0.0, 0.0]
[81.329607459267777, 20.047097418987416, 10, 0.1, 0.0, -0.0]
[85.220608131758581, 23.136281706192431, 10, 0.1, 0.0, 0.0]
[82.894074305796849, 32.077664365734805, 10, 0.1, 0.0, -0.0]
[83.9651275761275, 32.063504400224481, 10, 0.1, 0.0, 0.0]
[77.485682902203678, 36.497164970336414, 10, 0.1, -0.0, 0.0]
[83.547540037733526, 33.454111313577599, 10, 0.1, -0.0, 0.0]
[83.600209134133536, 40.473272237531255, 10, 0.1, -0.0, 0.0]
[83.088374816348079, 46.928604072362766, 10, 0.1, 0.0, 0.0]
[83.430307942294391, 51.277848736778139, 10, 0.1, -0.0, -0.0]
[83.522928473582553, 48.471761317254035, 10, 0.1, -0.0, 0.0]
[87.258328176602276, 57.145371555732019, 10, 0.1, 0.0, -0.0]
[85.123879181370697, 54.537156401603035, 10, 0.1, -0.0, 0.0]
[82.833167747643316, 59.896883104036931, 10, 0.1, 0.0, -0.0]
[86.790281846011354, 64.615821612146192, 10, 0.1, -0.0, 0.0]
[86.442324855542523, 62.736132951132348, 10, 0.1, -0.0, 0.0]
[85.194163650222663, 69.923084680404656, 10, 0.1, 0.0, -0.0]
[87.595035264470255, 70.424439545056416, 10, 0.1, -0.0, 0.0]
[87.277984814916294, 76.319539159759529, 10, 0.1, -0.0, 0.0]
[82.795864123373178, 76.473594768054454, 10, 0.1, -0.0, -0.0]
[83.216453937514103, 81.089458788453214, 10, 0.1, 0.0, -0.0]
[85.77303941560568, 84.651294010865911, 10, 0.1, -0.0, -0.0]
[83.071933030664169, 87.365235193871314, 10, 0.1, -0.0, -0.0]
[82.591250366403614, 88.660616641347303, 10, 0.1, -0.0, -0.0]
[83.078303693846678, 91.083501320361961, 10, 0.1, 0.0, 0.0]
[83.774893669761227, 94.176428767648972, 10, 0.1, 0.0, -0.0]
[87.807104224322487, -1.2435099269264611, 10, 0.1, 0.0, -0.0]
[86.727208579796766, 1.5027617924664958, 10, 0.1, -0.0, 0.0]
[90.34701669480593, 6.5951221764113095, 10, 0.1, -0.0, -0.0]
[88.166127081906779, 10.64513128500405, 10, 0.1, -0.0, 0.0]
[83.795376996565281, 13.345380242354477, 10, 0.1, -0.0, -0.0]
[85.035406304884418, 16.824760320284952, 10, 0.1, 0.0, -0.0]
[89.406094175673857, 19.903117433592655, 10, 0.1, 0.0, -0.0]
[87.69136559135751, 20.344559183348309, 10, 0.1, -0.0, 0.0]
[82.685237896217629, 24.376787966273213, 10, 0.1, -0.0, 0.0]
[88.431726647029421, 24.068780540569911, 10, 0.1, 0.0, -0.0]
[87.563869048961109, 31.299463553598631, 10, 0.1, -0.0, -0.0]
[86.581813863846364, 32.996434192219731, 10, 0.1, 0.0, -0.0]
[87.327873873322687, 40.459396933766605, 10, 0.1, -0.0, 0.0]
[86.935418150090555, 37.823061691395743, 10, 0.1, 0.0, -0.0]
[87.445114159755448, 39.397937674957682, 10, 0.1, -0.0, 0.0]
[84.950307495865871, 45.000389588906629, 10, 0.1, 0.0, -0.0]
[84.021451732300235, 48.555517696607893, 10, 0.1, -0.0, -0.0]
[90.677259272077166, 53.101236255933962, 10, 0.1, 0.0, -0.0]
[85.588397993447487, 50.920493890034614, 10, 0.1, 0.0, -0.0]
[88.532383817186968, 55.794954838889204, 10, 0.1, 0.0, 0.0]
[87.539829932986834, 63.212692692221871, 10, 0.1, 0.0, -0.0]
[89.037339904262055, 60.629493335305341, 10, 0.1, -0.0, -0.0]
[85.706364975447372, 62.042618994561067, 10, 0.1, 0.0, -0.0]
[89.266803102577327, 72.213286178842552, 10, 0.1, 0.0, 0.0]
[83.242883432991917, 75.783633960776555, 10, 0.1, 0.0, -0.0]
[86.806448736637179, 72.642949669940961, 10, 0.1, -0.0, -0.0]
[89.084350032079598, 76.478259850095213, 10, 0.1, -0.0, 0.0]
[88.725107668851052, 81.450453343391104, 10, 0.1, -0.0, 0.0]
[87.701257425301776, 79.940579419917327, 10, 0.1, 0.0, 0.0]
[85.032374696683462, 85.97303425429557, 10, 0.1, 0.0, 0.0]
[90.858987404726264, 92.084111273079216, 10, 0.1, 0.0, 0.0]
[87.885523143919016, 92.729244514194335, 10, 0.1, -0.0, -0.0]
[87.363678253066581, 96.203521136495141, 10, 0.1, 0.0, -0.0]
[93.04096727031569, 0.67992603072023539, 10, 0.1, -0.0, 0.0]
[88.022381614885219, 3.092724980282775, 10, 0.1, 0.0, -0.0]
[91.215854744445537, 7.6182294937028283, 10, 0.1, -0.0, 0.0]
[89.077742136533999, 8.7606299295032724, 10, 0.1, 0.0, -0.0]
[89.12876175381696, 13.021310767341712, 10, 0.1, 0.0, 0.0]
[89.555447310930077, 16.768206114348459, 10, 0.1, 0.0, -0.0]
[88.905571713362889, 17.935233364935108, 10, 0.1, 0.0, 0.0]
[89.556898551581028, 21.69811518449616, 10, 0.1, -0.0, 0.0]
[88.677390982807864, 24.411313342868905, 10, 0.1, -0.0, -0.0]
[89.301279254743989, 28.81563704662199, 10, 0.1, 0.0, -0.0]
[92.38751015595723, 27.507202888944001, 10, 0.1, -0.0, 0.0]
[93.753072516232677, 33.489038981643667, 10, 0.1, -0.0, -0.0]
[89.953718185505551, 36.458079353106442, 10, 0.1, -0.0, -0.0]
[90.339350820557101, 35.641528233540818, 10, 0.1, -0.0, -0.0]
[92.913403801504003, 45.244776439983809, 10, 0.1, 0.0, -0.0]
[92.462003483903914, 43.387579994963247, 10, 0.1, -0.0, -0.0]
[91.583005015156587, 47.0770544748841, 10, 0.1, 0.0, 0.0]
[89.303560734080605, 54.410767518827221, 10, 0.1, -0.0, -0.0]
[88.960202865833892, 53.991837742025965, 10, 0.1, 0.0, -0.0]
[91.631008243946354, 58.132778259989792, 10, 0.1, 0.0, -0.0]
[91.094914587379392, 58.700296199432984, 10, 0.1, -0.0, 0.0]
[89.668109735578412, 61.706339050294751, 10, 0.1, -0.0, 0.0]
[87.071982023995105, 68.473415137201599, 10, 0.1, -0.0, 0.0]
[88.27211970750902, 70.128509225621542, 10, 0.1, 0.0, 0.0]
[89.605113908813877, 71.970855855633204, 10, 0.1, 0.0, -0.0]
[87.994510749752152, 75.260899507613161, 10, 0.1, -0.0, -0.0]
[93.453373245004954, 77.27075318970175, 10, 0.1, -0.0, 0.0]
[91.608495892141391, 81.611835237868036, 10, 0.1, -0.0, -0.0]
[89.409561796307656, 81.396111530387969, 10, 0.1, -0.0, 0.0]
[89.449167907552763, 87.459989446686905, 10, 0.1, -0.0, 0.0]
[90.342878637152893, 88.575972455773254, 10, 0.1, -0.0, 0.0]
[90.429247474328562, 95.97766288894563, 10, 0.1, 0.0, -0.0]
[90.351151885584443, 97.743823258804397, 10, 0.1, -0.0, 0.0]
[91.567765783532096, -0.07647212266678112, 10, 0.1, 0.0, -0.0]
[90.587899554682508, 5.8872132014039718, 10, 0.1, 0.0, -0.0]
[90.057178582520535, 9.7207258380565182, 10, 0.1, -0.0, 0.0]
[93.060760338569864, 10.630102678630125, 10, 0.1, -0.0, -0.0]
[91.468824928332907, 11.60475802911739, 10, 0.1, -0.0, 0.0]
[95.14237409420457, 15.466297214506692, 10, 0.1, -0.0, -0.0]
[93.329064053978072, 17.570319439364667, 10, 0.1, -0.0, 0.0]
[90.248976043319871, 19.073838289564804, 10, 0.1, 0.0, -0.0]
[96.796641386084346, 24.236805914486254, 10, 0.1, 0.0, -0.0]
[95.292290596706195, 27.080916022380986, 10, 0.1, 0.0, -0.0]
[94.499491966517141, 31.497328094457551, 10, 0.1, -0.0, -0.0]
[94.707281463688375, 32.165751184359422, 10, 0.1, 0.0, 0.0]
[90.784692635878386, 33.615708233228361, 10, 0.1, -0.0, 0.0]
[92.349393287522417, 37.465068376557831, 10, 0.1, -0.0, -0.0]
[92.778201578587314, 41.919850455649346, 10, 0.1, 0.0, -0.0]
[92.117015934646076, 44.378092172356929, 10, 0.1, -0.0, 0.0]
[91.955220946366737, 50.825166448296329, 10, 0.1, 0.0, -0.0]
[98.091154946826691, 47.829434757781385, 10, 0.1, 0.0, 0.0]
[96.005056490419435, 53.416184304915376, 10, 0.1, -0.0, 0.0]
[93.606393432846502, 56.574850313943784, 10, 0.1, -0.0, 0.0]
[94.29001845887889, 61.078000637561793, 10, 0.1, 0.0, 0.0]
[88.620822369421006, 66.695640590524008, 10, 0.1, -0.0, 0.0]
[90.474059512297501, 65.721403439114184, 10, 0.1, -0.0, -0.0]
[96.771563488165398, 68.869414817562387, 10, 0.1, 0.0, 0.0]
[94.344443399895155, 69.95637774764856, 10, 0.1, 0.0, 0.0]
[93.800820089938696, 78.1406762974554, 10, 0.1, 0.0, -0.0]
[94.463264326832373, 79.750420407068049, 10, 0.1, -0.0, 0.0]
[91.589890426054026, 79.317982564813207, 10, 0.1, -0.0, 0.0]
[95.528336052210619, 85.182139026044609, 10, 0.1, 0.0, -0.0]
[92.133479190582506, 84.607482720744613, 10, 0.1, -0.0, 0.0]
[94.980285592874225, 86.188176110939182, 10, 0.1, 0.0, 0.0]
[92.072428563319889, 92.739797588590591, 10, 0.1, -0.0, 0.0]
[95.345068689454394, 98.62037318255247, 10, 0.1, -0.0, -0.0]
[95.379355005658908, 1.3655505983168243, 10, 0.1, -0.0, 0.0]
[96.047132652347543, 5.8639211687193642, 10, 0.1, 0.0, 0.0]
[98.100803803142142, 5.0166542155113101, 10, 0.1, 0.0, -0.0]
[95.520800088605768, 9.1599557283004174, 10, 0.1, 0.0, -0.0]
[95.917386622710424, 10.297753117595169, 10, 0.1, -0.0, -0.0]
[93.767833459418156, 15.507696606947684, 10, 0.1, -0.0, 0.0]
[94.25860526327277, 17.321918530708274, 10, 0.1, -0.0, -0.0]
[97.124864561782175, 19.479099121838349, 10, 0.1, -0.0, -0.0]
[97.746131594871301, 24.537797430905627, 10, 0.1, -0.0, -0.0]
[95.319155090831288, 27.535352443346095, 10, 0.1, -0.0, -0.0]
[97.687489485394522, 29.222572072926319, 10, 0.1, 0.0, -0.0]
[92.997426020526561, 31.595628660078486, 10, 0.1, -0.0, 0.0]
[95.805811508699321, 35.278639282097494, 10, 0.1, -0.0, 0.0]
[96.995119505521458, 40.138544394168655, 10, 0.1, 0.0, -0.0]
[94.488650540382039, 45.466060688626506, 10, 0.1, -0.0, 0.0]
[96.597068220613792, 43.383396475593187, 10, 0.1, -0.0, -0.0]
[98.578961496009669, 45.599901191242019, 10, 0.1, -0.0, -0.0]
[96.230605683459558, 52.668995766813389, 10, 0.1, -0.0, 0.0]
[96.656914499064612, 52.905271161856632, 10, 0.1, 0.0, 0.0]
[97.440653886558721, 56.679643286089373, 10, 0.1, -0.0, -0.0]
[95.627438651005932, 59.768862866878152, 10, 0.1, 0.0, -0.0]
[94.901139167963137, 64.967978533214577, 10, 0.1, 0.0, -0.0]
[96.1515328675234, 67.109978337735981, 10, 0.1, 0.0, 0.0]
[97.561194012334212, 68.967232447498489, 10, 0.1, 0.0, -0.0]
[98.114602843034135, 76.822448007239245, 10, 0.1, 0.0, 0.0]
[90.116182785930349, 75.090579088642897, 10, 0.1, 0.0, 0.0]
[97.593702908861516, 80.80244949665547, 10, 0.1, 0.0, -0.0]
[93.5254651487313, 80.70118167656247, 10, 0.1, -0.0, -0.0]
[96.739983807754157, 83.632141063039086, 10, 0.1, -0.0, -0.0]
[95.631698936564121, 88.655060126083995, 10, 0.1, -0.0, 0.0]
[96.246501706916945, 89.560028758129803, 10, 0.1, -0.0, 0.0]
[99.932374205795369, 89.647673650076413, 10, 0.1, -0.0, -0.0]
[97.604134780110968, 93.085703904810913, 10, 0.1, 0.0, -0.0]


==> Figures/quad_figures/forest_4m.txt <==
[0.86184322698430282, -1.8505613615090963, 10, 0.1, 0.0, -0.0]
[2.4060741567465231, 6.0958195090071445, 10, 0.1, 0.0, 0.0]
[-3.449697453458787, 6.1107984904433135, 10, 0.1, 0.0, 0.0]
[-0.084500229455639175, 11.565920213954218, 10, 0.1, -0.0, -0.0]
[1.0095277865107686, 18.164935927358023, 10, 0.1, 0.0, -0.0]
[-0.81632430851194304, 18.353003133334688, 10, 0.1, -0.0, -0.0]
[-1.8315882670608714, 24.281233257710269, 10, 0.1, -0.0, -0.0]
[1.5710831745339688, 29.645360324881491, 10, 0.1, -0.0, -0.0]
[-0.010452086725170659, 30.781601164417861, 10, 0.1, 0.0, -0.0]
[2.6450851578172867, 38.061120440774999, 10, 0.1, 0.0, 0.0]
[1.8750362771013462, 40.194725932034338, 10, 0.1, 0.0, -0.0]
[-1.0428992582095518, 40.815985191501568, 10, 0.1, 0.0, -0.0]
[4.304252101610504, 44.793296401197679, 10, 0.1, 0.0, 0.0]
[-0.32103322850402094, 55.042169825968536, 10, 0.1, 0.0, 0.0]
[-2.0276526767593257, 56.13404350395971, 10, 0.1, 0.0, -0.0]
[-0.76998233092254009, 57.257194580691724, 10, 0.1, -0.0, 0.0]
[-1.1265407361649495, 63.606823792179291, 10, 0.1, -0.0, 0.0]
[0.86419282293158273, 70.053063103628901, 10, 0.1, 0.0, -0.0]
[-1.0567950266296784, 72.632034779381087, 10, 0.1, -0.0, 0.0]
[3.3916906290989743, 76.151352429180193, 10, 0.1, 0.0, -0.0]
[-0.64199295182049998, 80.993089931971213, 10, 0.1, 0.0, 0.0]
[-2.6431492260242417, 83.77823924239047, 10, 0.1, 0.0, -0.0]
[-0.79559985603143746, 91.746820224088793, 10, 0.1, -0.0, -0.0]
[-0.1506317241380235, 93.303257651107714, 10, 0.1, -0.0, 0.0]
[-0.015299056022708285, 98.102109274744834, 10, 0.1, 0.0, 0.0]
[2.3812508430848167, 0.17447480519525824, 10, 0.1, 0.0, 0.0]
[3.2638127494274776, 4.7541709276604998, 10, 0.1, 0.0, -0.0]
[2.3697519918309404, 8.5002044283803109, 10, 0.1, -0.0, -0.0]
[6.7276965355078886, 10.872665648442576, 10, 0.1, 0.0, 0.0]
[2.0247113554831961, 16.670292465084014, 10, 0.1, -0.0, 0.0]
[4.8111088778063653, 20.17123954960125, 10, 0.1, 0.0, 0.0]
[7.6433165048342628, 24.105050589756956, 10, 0.1, 0.0, -0.0]
[6.7315219251419744, 29.176923778619813, 10, 0.1, 0.0, 0.0]
[5.0590522851250341, 31.376208580353122, 10, 0.1, -0.0, -0.0]
[4.9302966879189976, 36.160162410328489, 10, 0.1, 0.0, 0.0]
[3.4389252576924152, 41.136867612822257, 10, 0.1, 0.0, 0.0]
[7.0336610760859841, 42.147826091589479, 10, 0.1, 0.0, -0.0]
[4.8248792094939379, 51.66493880652294, 10, 0.1, -0.0, -0.0]
[1.6793593773178617, 51.102479567751189, 10, 0.1, 0.0, 0.0]
[5.3671780810892606, 60.819005271846372, 10, 0.1, 0.0, -0.0]
[4.3720161754382749, 63.360533116503518, 10, 0.1, -0.0, -0.0]
[5.9322435772171698, 65.610328415422018, 10, 0.1, -0.0, 0.0]
[6.5446286738627633, 65.412525080123714, 10, 0.1, -0.0, 0.0]
[3.611317824343133, 73.885089674082082, 10, 0.1, 0.0, 0.0]
[6.2505561883051497, 80.340456596176836, 10, 0.1, -0.0, -0.0]
[6.0647998082990906, 81.100739285727812, 10, 0.1, 0.0, -0.0]
[5.4233923771134389, 86.58410744779971, 10, 0.1, -0.0, -0.0]
[6.1428077617860239, 90.46814323779823, 10, 0.1, -0.0, 0.0]
[6.5906934065918543, 95.786170156006506, 10, 0.1, 0.0, 0.0]
[3.2270066194782308, 97.330200555829819, 10, 0.1, -0.0, -0.0]
[7.2886534914231191, -3.3361240720452243, 10, 0.1, -0.0, -0.0]
[7.1005616976155572, 0.78475036678340615, 10, 0.1, 0.0, -0.0]
[8.2044821840385165, 7.8285451467634495, 10, 0.1, 0.0, -0.0]
[7.3768331635586346, 13.635942376731352, 10, 0.1, -0.0, 0.0]
[6.5243154897865443, 14.832225652835808, 10, 0.1, 0.0, -0.0]
[10.436169414666384, 19.18289873362361, 10, 0.1, 0.0, 0.0]
[11.395615388498882, 23.475504081473495, 10, 0.1, -0.0, -0.0]
[7.2623757218454541, 28.240195191246428, 10, 0.1, 0.0, -0.0]
[8.6422723695020522, 30.83660077296113, 10, 0.1, 0.0, -0.0]
[10.850733072001226, 37.26691145897, 10, 0.1, -0.0, -0.0]
[7.0582063840147953, 39.432921774876327, 10, 0.1, -0.0, -0.0]
[10.792003737522757, 43.827524716636525, 10, 0.1, 0.0, -0.0]
[10.81285354684041, 47.615788838452971, 10, 0.1, -0.0, 0.0]
[5.7603455486115944, 52.450588469020047, 10, 0.1, -0.0, 0.0]
[8.7816985330318111, 58.184423994383906, 10, 0.1, 0.0, 0.0]
[4.8902825874286453, 59.951303302403673, 10, 0.1, 0.0, 0.0]
[8.6457369679660587, 64.539729095858817, 10, 0.1, -0.0, -0.0]
[5.7431380763842892, 68.451778843616154, 10, 0.1, -0.0, -0.0]
[8.5594584342544486, 73.858511603927198, 10, 0.1, 0.0, 0.0]
[5.9722906465899737, 77.385429053331322, 10, 0.1, -0.0, 0.0]
[6.2375985356527579, 80.178805630931905, 10, 0.1, 0.0, 0.0]
[5.2451214460019742, 82.762222988193599, 10, 0.1, 0.0, -0.0]
[6.9239520967849577, 84.947710143005551, 10, 0.1, 0.0, -0.0]
[7.8373689823322676, 93.728754019444011, 10, 0.1, -0.0, 0.0]
[9.4777374891311066, 95.63911359885681, 10, 0.1, -0.0, -0.0]
[13.499060862177245, 0.18437258169107795, 10, 0.1, 0.0, -0.0]
[10.134382958996571, 4.2716711204634716, 10, 0.1, -0.0, -0.0]
[11.613714392548218, 8.6210372415311802, 10, 0.1, -0.0, -0.0]
[13.01602900285693, 10.432535403347377, 10, 0.1, -0.0, 0.0]
[12.745782997138246, 16.178418758759538, 10, 0.1, 0.0, 0.0]
[10.26222107661801, 18.89657315721761, 10, 0.1, 0.0, 0.0]
[13.362472038980883, 26.397124043946885, 10, 0.1, -0.0, 0.0]
[12.641346792117009, 24.308034987139703, 10, 0.1, -0.0, -0.0]
[12.013462832777451, 34.018321903564576, 10, 0.1, 0.0, -0.0]
[9.3997324121009314, 37.841860765157179, 10, 0.1, 0.0, 0.0]
[9.8034227896885398, 41.272843256569061, 10, 0.1, -0.0, -0.0]
[13.328044561966431, 45.321146377329171, 10, 0.1, -0.0, -0.0]
[9.519593921309653, 48.554194349843264, 10, 0.1, -0.0, -0.0]
[11.011120673126662, 53.105529829448251, 10, 0.1, 0.0, -0.0]
[13.175287337992804, 59.248759581352886, 10, 0.1, 0.0, -0.0]
[14.946214966026622, 61.255111522543977, 10, 0.1, -0.0, 0.0]
[10.989941460025705, 63.035509618811631, 10, 0.1, 0.0, -0.0]
[12.642519388864402, 69.079600323075596, 10, 0.1, 0.0, -0.0]
[10.444595480030117, 75.155133513199317, 10, 0.1, 0.0, 0.0]
[9.7275800253823093, 77.341585245088339, 10, 0.1, -0.0, -0.0]
[15.094087322207997, 77.953094497821454, 10, 0.1, 0.0, -0.0]
[16.515516404398557, 86.832007648889871, 10, 0.1, 0.0, -0.0]
[11.337889745987427, 88.461778527263434, 10, 0.1, -0.0, -0.0]
[8.0044022162996686, 87.507711832795991, 10, 0.1, -0.0, 0.0]
[13.142835177590488, 97.180053361109486, 10, 0.1, 0.0, 0.0]
[16.992503741313438, 1.3462018010514496, 10, 0.1, -0.0, -0.0]
[17.890303069716207, 3.0206385365581028, 10, 0.1, 0.0, 0.0]
[15.779516823081821, 7.2107882509839216, 10, 0.1, 0.0, -0.0]
[16.603079633300233, 13.723270799158081, 10, 0.1, -0.0, -0.0]
[18.692370476584173, 15.799602564380386, 10, 0.1, 0.0, 0.0]
[13.034739737849717, 20.233891880181531, 10, 0.1, 0.0, 0.0]
[19.945951143418384, 25.136330491423458, 10, 0.1, 0.0, -0.0]
[15.527909083590933, 27.745601591163613, 10, 0.1, -0.0, -0.0]
[20.176013780810706, 34.998861676976745, 10, 0.1, 0.0, -0.0]
[16.150481227079975, 33.986854715487873, 10, 0.1, 0.0, 0.0]
[15.573506967403286, 41.715422556471104, 10, 0.1, -0.0, 0.0]
[15.416048665679105, 44.639785523520871, 10, 0.1, -0.0, 0.0]
[13.901930974581687, 43.643718289565811, 10, 0.1, -0.0, 0.0]
[14.385948903785515, 52.344333860847485, 10, 0.1, -0.0, 0.0]
[20.681398569431593, 55.473375630163559, 10, 0.1, -0.0, -0.0]
[13.340076841731639, 61.227482256756986, 10, 0.1, 0.0, -0.0]
[15.42525841056403, 62.002394844523678, 10, 0.1, 0.0, 0.0]
[15.751672337875968, 69.392879333407194, 10, 0.1, -0.0, -0.0]
[16.415961535663602, 66.551286410372981, 10, 0.1, -0.0, -0.0]
[15.452919796033996, 79.184440528415649, 10, 0.1, 0.0, -0.0]
[15.339809410440536, 80.9042477524399, 10, 0.1, 0.0, 0.0]
[14.287957488048477, 81.023082254070559, 10, 0.1, 0.0, -0.0]
[17.887797028374855, 86.189967976435909, 10, 0.1, 0.0, 0.0]
[11.438146511371247, 94.696563428297978, 10, 0.1, -0.0, -0.0]
[14.278807304775606, 96.431487343304553, 10, 0.1, -0.0, -0.0]
[21.06436749313772, 1.4076073420329427, 10, 0.1, -0.0, 0.0]
[18.597970724344769, 2.3629617174091955, 10, 0.1, -0.0, -0.0]
[18.332180497896346, 4.5917174416242847, 10, 0.1, -0.0, 0.0]
[21.148238438702677, 14.128312260995235, 10, 0.1, 0.0, -0.0]
[20.252050422663729, 17.205509072301517, 10, 0.1, 0.0, -0.0]
[21.995615523554747, 22.218067965844789, 10, 0.1, 0.0, -0.0]
[17.935486216506419, 24.654540011540025, 10, 0.1, -0.0, 0.0]
[18.760423908856868, 28.531988414329017, 10, 0.1, -0.0, -0.0]
[18.568554394354091, 29.872400370753947, 10, 0.1, 0.0, 0.0]
[19.08994488504004, 37.186536347350646, 10, 0.1, 0.0, 0.0]
[19.823738042997391, 40.213094279704848, 10, 0.1, 0.0, 0.0]
[20.41678423710043, 44.691693869966478, 10, 0.1, -0.0, 0.0]
[22.624704754869825, 45.222285029989727, 10, 0.1, 0.0, 0.0]
[17.657445160132436, 53.139777453575256, 10, 0.1, 0.0, -0.0]
[16.215188991534312, 56.361937595265964, 10, 0.1, -0.0, -0.0]
[19.864843045211426, 56.432125293071408, 10, 0.1, -0.0, -0.0]
[22.404702479590473, 67.167090442094761, 10, 0.1, 0.0, -0.0]
[19.822470138074149, 72.05023237538866, 10, 0.1, 0.0, -0.0]
[22.149026237195915, 70.937111488621113, 10, 0.1, 0.0, -0.0]
[18.596135902914448, 76.176885421560556, 10, 0.1, 0.0, 0.0]
[20.883418461734209, 81.431647285939917, 10, 0.1, -0.0, 0.0]
[20.765545340808149, 84.139893964699681, 10, 0.1, 0.0, 0.0]
[20.058222468135305, 84.441465973302897, 10, 0.1, -0.0, -0.0]
[19.949095892053965, 90.788273822117489, 10, 0.1, 0.0, 0.0]
[20.201180211823161, 93.654372103556398, 10, 0.1, -0.0, 0.0]
[28.141328070307853, -2.0531585635541925, 10, 0.1, 0.0, 0.0]
[22.48498888558013, 6.2299855318533695, 10, 0.1, 0.0, -0.0]
[24.803677429970541, 8.6918818532542019, 10, 0.1, -0.0, -0.0]
[25.172595808920008, 12.661089573689193, 10, 0.1, -0.0, -0.0]
[24.820952945881661, 17.994521902584435, 10, 0.1, 0.0, 0.0]
[22.969341673370195, 21.420542192049648, 10, 0.1, -0.0, -0.0]
[25.041993000029485, 23.031367662304199, 10, 0.1, 0.0, 0.0]
[22.680822872635787, 29.562131717197481, 10, 0.1, -0.0, -0.0]
[23.931831602528955, 32.70008571561128, 10, 0.1, -0.0, -0.0]
[22.815428933245769, 38.062060696125251, 10, 0.1, 0.0, -0.0]
[24.533386559014762, 37.596615243179016, 10, 0.1, -0.0, -0.0]
[24.411974442206656, 46.295581407574076, 10, 0.1, -0.0, 0.0]
[29.292842151479295, 45.892574853067401, 10, 0.1, 0.0, 0.0]
[24.206138217370107, 54.597750254418052, 10, 0.1, -0.0, 0.0]
[23.548458810766501, 51.473341608931271, 10, 0.1, -0.0, -0.0]
[23.866906543142875, 62.433857700980418, 10, 0.1, -0.0, 0.0]
[23.775281988811706, 63.697456118025542, 10, 0.1, -0.0, -0.0]
[22.48933438678209, 65.61250623393704, 10, 0.1, -0.0, 0.0]
[22.694507595442477, 71.540238356715321, 10, 0.1, -0.0, -0.0]
[24.239547448195353, 76.700216079274142, 10, 0.1, -0.0, -0.0]
[24.904043755230269, 81.386731160835765, 10, 0.1, -0.0, 0.0]
[22.836516026879341, 83.864055474725731, 10, 0.1, 0.0, -0.0]
[21.79901758337439, 89.086984290787058, 10, 0.1, 0.0, -0.0]
[21.983717403622762, 89.990623981903084, 10, 0.1, 0.0, 0.0]
[24.065026857324018, 93.891168293207471, 10, 0.1, 0.0, 0.0]
[27.896787108314484, -0.1806793493411526, 10, 0.1, 0.0, 0.0]
[28.058040752512888, 6.4367469435680924, 10, 0.1, -0.0, -0.0]
[23.468414667771981, 8.0252421257993696, 10, 0.1, 0.0, 0.0]
[24.043856872234098, 10.856152714479203, 10, 0.1, 0.0, -0.0]
[31.317178587395226, 17.092929030465758, 10, 0.1, 0.0, -0.0]
[26.350100214068906, 20.199247963835909, 10, 0.1, 0.0, -0.0]
[26.952849676784567, 25.317211739495885, 10, 0.1, -0.0, 0.0]
[27.560560869178325, 29.585722251738417, 10, 0.1, -0.0, -0.0]
[31.032190100105257, 28.461053827726097, 10, 0.1, -0.0, 0.0]
[30.05154489789523, 32.990535058116429, 10, 0.1, 0.0, -0.0]
[28.091788015063365, 44.124598176310684, 10, 0.1, 0.0, 0.0]
[25.161540856020665, 44.916838857705869, 10, 0.1, 0.0, -0.0]
[27.517414153669712, 49.201644081188043, 10, 0.1, 0.0, -0.0]
[25.791981474125862, 51.099383446571046, 10, 0.1, 0.0, -0.0]
[26.788072592535809, 54.726710409967751, 10, 0.1, -0.0, 0.0]
[29.553558114687512, 59.27622965790583, 10, 0.1, -0.0, 0.0]
[25.977203784316227, 63.152141233019087, 10, 0.1, 0.0, -0.0]
[30.593881222004466, 69.98508968743316, 10, 0.1, 0.0, 0.0]
[25.970682998232771, 72.717544271153571, 10, 0.1, -0.0, -0.0]
[26.049442585122009, 75.815822752025198, 10, 0.1, 0.0, -0.0]
[28.577840701089062, 79.962050377869687, 10, 0.1, 0.0, -0.0]
[28.060926878721531, 82.185228009490388, 10, 0.1, 0.0, -0.0]
[23.833258882659344, 86.179981427783687, 10, 0.1, 0.0, 0.0]
[27.721139579844841, 92.205449232810636, 10, 0.1, 0.0, 0.0]
[25.65937081283791, 92.954230481422982, 10, 0.1, 0.0, 0.0]
[37.583020435288262, -0.61956673131707585, 10, 0.1, -0.0, -0.0]
[32.232501285775385, 3.008262658000759, 10, 0.1, 0.0, 0.0]
[33.445200342429587, 7.6686257498873109, 10, 0.1, -0.0, 0.0]
[31.175938309611677, 14.685377647051837, 10, 0.1, -0.0, -0.0]
[34.342559594664863, 15.671933104421885, 10, 0.1, -0.0, 0.0]
[31.571565408570496, 18.792684479029301, 10, 0.1, 0.0, -0.0]
[30.890650177665655, 25.032839111234882, 10, 0.1, 0.0, 0.0]
[31.600467014396763, 28.611687715191689, 10, 0.1, -0.0, 0.0]
[30.475906505551855, 34.020669075253302, 10, 0.1, 0.0, 0.0]
[29.556210531145581, 35.306876158013409, 10, 0.1, -0.0, -0.0]
[34.049004592701927, 41.865362079741466, 10, 0.1, 0.0, -0.0]
[30.408713310165247, 42.703399408747934, 10, 0.1, -0.0, 0.0]
[34.530222136750204, 51.44943022610699, 10, 0.1, -0.0, -0.0]
[31.632261826292872, 50.761045739291518, 10, 0.1, 0.0, 0.0]
[32.765419051951731, 56.80025802812704, 10, 0.1, 0.0, -0.0]
[32.632801873188747, 61.730626551037766, 10, 0.1, -0.0, 0.0]
[30.866516374747622, 65.230225919292252, 10, 0.1, 0.0, -0.0]
[33.846080582759996, 68.435173320229154, 10, 0.1, -0.0, -0.0]
[31.781283157319919, 74.365329814925573, 10, 0.1, -0.0, 0.0]
[31.902351114349941, 75.1115621324535, 10, 0.1, 0.0, -0.0]
[33.283245245257376, 78.689141657975782, 10, 0.1, -0.0, 0.0]
[34.841377909538913, 83.521344143285731, 10, 0.1, -0.0, 0.0]
[31.36117686349391, 88.71032429094187, 10, 0.1, -0.0, 0.0]
[33.781500393849292, 91.506444563860484, 10, 0.1, -0.0, 0.0]
[34.476684238778617, 98.314549076171645, 10, 0.1, -0.0, -0.0]
[34.210232082422216, 0.070751069977755141, 10, 0.1, 0.0, 0.0]
[36.643405999810298, 5.8860490726948642, 10, 0.1, 0.0, -0.0]
[33.394746671727511, 9.694415250189035, 10, 0.1, -0.0, -0.0]
[36.88429430637192, 13.704904771649367, 10, 0.1, -0.0, 0.0]
[38.206867021912309, 18.438201992925414, 10, 0.1, -0.0, 0.0]
[36.800568116512764, 20.345551357400442, 10, 0.1, -0.0, 0.0]
[30.147023212025097, 21.327925314447612, 10, 0.1, -0.0, 0.0]
[37.268113269641901, 27.787498642740189, 10, 0.1, 0.0, 0.0]
[34.62272681260945, 31.999940160548899, 10, 0.1, 0.0, -0.0]
[37.198102120492635, 36.440603662844559, 10, 0.1, -0.0, -0.0]
[37.13641550750387, 40.797279562358618, 10, 0.1, 0.0, 0.0]
[36.395785011382522, 43.043504020284303, 10, 0.1, 0.0, -0.0]
[39.06123384511158, 48.919371214905645, 10, 0.1, 0.0, -0.0]
[37.087725835269168, 52.113267038713232, 10, 0.1, 0.0, 0.0]
[32.121929394497585, 56.731441118632993, 10, 0.1, -0.0, -0.0]
[37.872017763686628, 60.247411341050856, 10, 0.1, 0.0, -0.0]
[36.858965932092346, 62.887940555768331, 10, 0.1, 0.0, 0.0]
[37.323371138189522, 64.031251645979481, 10, 0.1, 0.0, 0.0]
[37.198856220147931, 71.595364262822415, 10, 0.1, -0.0, 0.0]
[36.421891291153614, 79.192343306189244, 10, 0.1, 0.0, 0.0]
[36.471210124503614, 77.895103094854761, 10, 0.1, 0.0, 0.0]
[33.664915989613299, 84.065163436200237, 10, 0.1, 0.0, 0.0]
[35.060078626783302, 86.567929130709487, 10, 0.1, -0.0, 0.0]
[37.151507894087239, 93.928122382496724, 10, 0.1, 0.0, -0.0]
[35.170854631754345, 93.863543667153806, 10, 0.1, 0.0, -0.0]
[39.589759981205773, 2.2381733573649849, 10, 0.1, 0.0, -0.0]
[37.049490082782022, 2.8163753693657529, 10, 0.1, 0.0, 0.0]
[41.555301398477745, 10.62437676989623, 10, 0.1, -0.0, -0.0]
[42.727779518742089, 12.980440780755961, 10, 0.1, 0.0, 0.0]
[39.778637821100922, 17.942025580280035, 10, 0.1, 0.0, -0.0]
[38.97266121460548, 22.284657474530469, 10, 0.1, -0.0, 0.0]
[40.989114261077901, 20.60468063355524, 10, 0.1, -0.0, 0.0]
[41.051241307678552, 29.677152589069376, 10, 0.1, -0.0, 0.0]
[40.974506557037934, 32.213842449891963, 10, 0.1, 0.0, -0.0]
[39.142603675255899, 40.159345351723701, 10, 0.1, 0.0, 0.0]
[41.079712701564546, 38.153654836199614, 10, 0.1, 0.0, 0.0]
[40.80095606240468, 42.68606536819852, 10, 0.1, -0.0, 0.0]
[38.120270252619079, 48.023516609922915, 10, 0.1, 0.0, -0.0]
[40.430648936730435, 49.665216334394245, 10, 0.1, -0.0, 0.0]
[39.327911537284152, 55.964146523349726, 10, 0.1, 0.0, -0.0]
[37.738067794965289, 58.653338764538546, 10, 0.1, -0.0, 0.0]
[44.777535677705359, 65.110383762057296, 10, 0.1, 0.0, -0.0]
[37.19142189526778, 71.606166725570645, 10, 0.1, -0.0, -0.0]
[38.955027461279109, 71.315976752408361, 10, 0.1, -0.0, 0.0]
[37.29014603723077, 76.066526690185952, 10, 0.1, 0.0, -0.0]
[41.551283087987883, 78.12237799802152, 10, 0.1, 0.0, -0.0]
[39.649522115963677, 82.208700445486485, 10, 0.1, 0.0, -0.0]
[41.522156909710979, 91.897339150985275, 10, 0.1, 0.0, 0.0]
[41.375558119216777, 94.561434911133517, 10, 0.1, -0.0, 0.0]
[39.773979298021295, 98.380500620636752, 10, 0.1, -0.0, -0.0]
[42.039053785186468, 0.5415072409584426, 10, 0.1, -0.0, -0.0]
[44.081609263671211, 1.7980251998243357, 10, 0.1, 0.0, -0.0]
[44.147150883772049, 11.210892882310173, 10, 0.1, 0.0, -0.0]
[41.575687807100188, 13.086006824754893, 10, 0.1, 0.0, -0.0]
[42.529995645035861, 15.865011886659904, 10, 0.1, 0.0, -0.0]
[47.297277149323016, 22.391538621500484, 10, 0.1, -0.0, -0.0]
[46.732458623744975, 21.130785165694881, 10, 0.1, 0.0, -0.0]
[47.665280886186672, 26.503715443514267, 10, 0.1, -0.0, -0.0]
[44.276436302514433, 34.784269011073178, 10, 0.1, 0.0, 0.0]
[42.493892976118978, 36.523198811767983, 10, 0.1, -0.0, -0.0]
[44.61523564895159, 42.614442160967585, 10, 0.1, -0.0, 0.0]
[44.146747688998431, 45.334584533112164, 10, 0.1, -0.0, -0.0]
[44.197814924081698, 48.275246870027125, 10, 0.1, -0.0, 0.0]
[43.856844996970779, 50.79802122809761, 10, 0.1, 0.0, -0.0]
[39.79073459982947, 54.798584272384041, 10, 0.1, 0.0, 0.0]
[40.616692148793959, 58.929288878637294, 10, 0.1, 0.0, 0.0]
[42.855668406423703, 65.772639307024278, 10, 0.1, 0.0, 0.0]
[42.81358860872362, 70.552039406092774, 10, 0.1, -0.0, 0.0]
[43.594923961132316, 72.527324100144526, 10, 0.1, -0.0, -0.0]
[44.33521506844307, 72.921369476616576, 10, 0.1, 0.0, -0.0]
[47.303618117088313, 83.843226076674327, 10, 0.1, 0.0, 0.0]
[45.310923532309239, 84.189461710485546, 10, 0.1, 0.0, -0.0]
[44.823064304663646, 87.814321243230751, 10, 0.1, 0.0, 0.0]
[44.875328425857127, 93.200972145575221, 10, 0.1, 0.0, -0.0]
[45.143242673710091, 97.023006665438885, 10, 0.1, 0.0, 0.0]
[47.364053953206017, 0.40312396528490629, 10, 0.1, -0.0, -0.0]
[50.544182220593001, 7.5035698351468518, 10, 0.1, -0.0, 0.0]
[48.652950114440202, 8.3725154484859488, 10, 0.1, -0.0, 0.0]
[49.760605622350091, 12.880858609167255, 10, 0.1, 0.0, 0.0]
[52.082867812552671, 15.289940158675805, 10, 0.1, -0.0, -0.0]
[46.846775166186312, 20.502810499134963, 10, 0.1, -0.0, 0.0]
[49.398106711055469, 23.272157424451461, 10, 0.1, -0.0, 0.0]
[47.264848862383836, 27.94971361866881, 10, 0.1, 0.0, 0.0]
[50.066544114925868, 32.60761684868698, 10, 0.1, -0.0, -0.0]
[49.716201473835625, 37.247184900238302, 10, 0.1, 0.0, -0.0]
[48.422842179721997, 41.699384744601815, 10, 0.1, -0.0, 0.0]
[49.921611934300245, 43.005128320084253, 10, 0.1, 0.0, -0.0]
[50.202849068675896, 48.875525109969956, 10, 0.1, 0.0, -0.0]
[46.248680046649874, 51.898755951527058, 10, 0.1, 0.0, 0.0]
[47.420760516494333, 57.056429765861537, 10, 0.1, 0.0, -0.0]
[49.112503063411573, 58.608152090050091, 10, 0.1, -0.0, -0.0]
[47.71916178004102, 66.261370790086275, 10, 0.1, -0.0, 0.0]
[48.293530945614719, 64.969727122207956, 10, 0.1, 0.0, 0.0]
[47.672952536651941, 70.760499258356887, 10, 0.1, 0.0, -0.0]
[46.467931476926843, 73.574602699453791, 10, 0.1, -0.0, 0.0]
[47.625126309559512, 80.950640965618803, 10, 0.1, 0.0, 0.0]
[46.551050485946327, 82.237539433175684, 10, 0.1, 0.0, 0.0]
[49.12284456436241, 85.708932405861518, 10, 0.1, -0.0, -0.0]
[45.771916845147736, 88.450914910627986, 10, 0.1, -0.0, -0.0]
[51.399074131446767, 99.792993163490735, 10, 0.1, 0.0, 0.0]
[53.005754139396089, 0.24365566071983688, 10, 0.1, 0.0, -0.0]
[52.026380070397749, 2.7500526307326254, 10, 0.1, 0.0, -0.0]
[50.042509071569079, 7.4857691754347764, 10, 0.1, -0.0, 0.0]
[51.702160281936912, 13.86512174508837, 10, 0.1, 0.0, 0.0]
[56.500163187567416, 18.035865794139536, 10, 0.1, 0.0, 0.0]
[53.649137003881634, 18.338904552180299, 10, 0.1, -0.0, 0.0]
[52.645901471785606, 24.717215265216453, 10, 0.1, -0.0, -0.0]
[54.020337135563267, 32.218856082401217, 10, 0.1, 0.0, 0.0]
[53.457022457552938, 32.975930951138494, 10, 0.1, 0.0, 0.0]
[50.344679041162479, 34.557754776460527, 10, 0.1, -0.0, -0.0]
[52.246971038274168, 42.241698937021077, 10, 0.1, 0.0, -0.0]
[52.022308976333562, 42.839823227405937, 10, 0.1, 0.0, 0.0]
[47.96492960144915, 49.371516461029223, 10, 0.1, -0.0, -0.0]
[50.888607849489233, 54.546732199197685, 10, 0.1, -0.0, 0.0]
[52.444093208749194, 54.937762604927784, 10, 0.1, 0.0, -0.0]
[49.795285390937444, 61.607549335284091, 10, 0.1, -0.0, 0.0]
[52.01062420860417, 63.458302762920553, 10, 0.1, -0.0, 0.0]
[52.843958619062029, 68.353308399761744, 10, 0.1, -0.0, -0.0]
[53.238627825965217, 71.310765298529446, 10, 0.1, -0.0, 0.0]
[53.177302462475595, 76.71433879562025, 10, 0.1, -0.0, 0.0]
[51.325982425303792, 79.626377303169775, 10, 0.1, -0.0, 0.0]
[52.262020659624781, 87.000500014425768, 10, 0.1, 0.0, -0.0]
[52.270590090273494, 86.03565099891614, 10, 0.1, 0.0, -0.0]
[55.581680908980061, 92.10784331764664, 10, 0.1, 0.0, 0.0]
[50.290341831163644, 95.257599270074792, 10, 0.1, -0.0, -0.0]
[59.304761385334047, 1.1068855590155815, 10, 0.1, 0.0, -0.0]
[57.637311744673617, 5.4344845045523602, 10, 0.1, -0.0, -0.0]
[56.133730074630947, 9.4032593013069583, 10, 0.1, -0.0, 0.0]
[56.907273218019782, 12.372180761990746, 10, 0.1, -0.0, 0.0]
[58.424547939581579, 18.945541650520667, 10, 0.1, 0.0, 0.0]
[57.080126349282466, 20.319874889730368, 10, 0.1, -0.0, -0.0]
[55.339438718035687, 26.887769003355174, 10, 0.1, 0.0, -0.0]
[55.434588532849482, 25.012285609543575, 10, 0.1, 0.0, -0.0]
[57.930065200078829, 29.58336510260672, 10, 0.1, -0.0, -0.0]
[53.016208587883575, 36.359560467355102, 10, 0.1, -0.0, 0.0]
[57.705773414061454, 43.195591321784207, 10, 0.1, 0.0, -0.0]
[56.508487433769126, 43.862714454575908, 10, 0.1, 0.0, -0.0]
[54.587061304548165, 51.832981505799978, 10, 0.1, 0.0, 0.0]
[56.155892807242196, 52.942189092993807, 10, 0.1, 0.0, 0.0]
[51.235829740121794, 53.460838563600383, 10, 0.1, -0.0, -0.0]
[61.68162815985626, 58.338288831270248, 10, 0.1, -0.0, 0.0]
[56.070559261850875, 64.348425076725704, 10, 0.1, -0.0, -0.0]
[56.857226041469929, 68.256423240344802, 10, 0.1, -0.0, -0.0]
[54.619736526946205, 72.613832482000262, 10, 0.1, -0.0, -0.0]
[56.727318109467376, 76.807121199773633, 10, 0.1, 0.0, 0.0]
[54.594226946610277, 82.743788468643416, 10, 0.1, -0.0, -0.0]
[58.819842942317074, 85.280228686122342, 10, 0.1, -0.0, -0.0]
[54.503084280930842, 88.317350690352313, 10, 0.1, -0.0, 0.0]
[54.976470950456225, 93.439768106511394, 10, 0.1, -0.0, -0.0]
[56.685652861168798, 92.513517770527457, 10, 0.1, -0.0, -0.0]
[61.101637952326612, 1.3282651038452353, 10, 0.1, -0.0, 0.0]
[56.514713508952312, 1.9606384482711658, 10, 0.1, 0.0, 0.0]
[57.799008950329345, 8.9793812559882973, 10, 0.1, 0.0, 0.0]
[62.373224652977228, 12.066452282831984, 10, 0.1, 0.0, -0.0]
[60.060838755410344, 17.552707936376894, 10, 0.1, -0.0, 0.0]
[61.546771025671006, 20.514752302674683, 10, 0.1, -0.0, -0.0]
[57.691959429340159, 22.769207313107227, 10, 0.1, 0.0, -0.0]
[60.738704318096765, 30.854745841786333, 10, 0.1, 0.0, 0.0]
[59.985840775094069, 32.763840937899253, 10, 0.1, 0.0, 0.0]
[60.033668260024832, 39.92910894187154, 10, 0.1, 0.0, 0.0]
[56.99320996619079, 39.264991012797317, 10, 0.1, -0.0, -0.0]
[60.747130091232627, 45.980838713247451, 10, 0.1, 0.0, 0.0]
[59.027671805278381, 48.010574041301659, 10, 0.1, 0.0, -0.0]
[59.382413485573338, 50.652046440312269, 10, 0.1, -0.0, 0.0]
[56.591850394690084, 57.888033718158347, 10, 0.1, 0.0, -0.0]
[59.004696737458524, 58.645955253101604, 10, 0.1, -0.0, 0.0]
[59.666575170002915, 60.371503596109719, 10, 0.1, -0.0, -0.0]
[61.337871150078897, 66.806331069781493, 10, 0.1, 0.0, -0.0]
[58.523296559904473, 73.128858114751907, 10, 0.1, 0.0, -0.0]
[60.371887362488678, 77.823233257931435, 10, 0.1, 0.0, 0.0]
[57.119387222139551, 82.981187758351439, 10, 0.1, 0.0, 0.0]
[58.296485117506698, 83.110948992961013, 10, 0.1, 0.0, 0.0]
[59.29278240908841, 88.603006044089653, 10, 0.1, -0.0, -0.0]
[64.019982046871917, 90.15222065897774, 10, 0.1, 0.0, -0.0]
[59.674660096463704, 98.870490996935757, 10, 0.1, 0.0, 0.0]
[65.54216487052615, 1.2461654472752222, 10, 0.1, 0.0, -0.0]
[61.702140066534078, 3.6117380588020733, 10, 0.1, -0.0, -0.0]
[63.486562778628432, 8.6876044818875826, 10, 0.1, -0.0, -0.0]
[64.561499285626056, 14.53080514611089, 10, 0.1, -0.0, 0.0]
[62.650639891784564, 10.60236670051923, 10, 0.1, -0.0, 0.0]
[62.65462634119973, 19.884650678303029, 10, 0.1, 0.0, 0.0]
[63.017630810059686, 25.070457586940375, 10, 0.1, 0.0, 0.0]
[62.254345851926772, 27.353536458643429, 10, 0.1, -0.0, -0.0]
[65.648448775992023, 33.343772099428186, 10, 0.1, -0.0, 0.0]
[64.057795846660284, 37.26738744029489, 10, 0.1, -0.0, 0.0]
[64.757588558747386, 44.655792507442207, 10, 0.1, -0.0, -0.0]
[65.85655670311175, 44.698105745483268, 10, 0.1, -0.0, 0.0]
[64.440522015880532, 45.963728299436006, 10, 0.1, 0.0, 0.0]
[65.333353930398331, 49.12380373063381, 10, 0.1, 0.0, -0.0]
[63.112567729850255, 55.619794992592809, 10, 0.1, -0.0, -0.0]
[66.157907087276897, 60.336763427116672, 10, 0.1, -0.0, 0.0]
[64.752594620709445, 63.960619175595966, 10, 0.1, 0.0, 0.0]
[66.718871169766402, 67.646900514249012, 10, 0.1, -0.0, 0.0]
[63.17751889574825, 75.900280516206934, 10, 0.1, 0.0, -0.0]
[61.808945606938515, 79.020836822042511, 10, 0.1, 0.0, 0.0]
[66.240237865253775, 81.506192608789178, 10, 0.1, -0.0, -0.0]
[59.159738316956812, 81.31977867069601, 10, 0.1, -0.0, -0.0]
[63.909166289720908, 86.452226108711784, 10, 0.1, -0.0, -0.0]
[60.952475391476199, 92.656170020031936, 10, 0.1, -0.0, -0.0]
[63.464021287440559, 96.127956411312084, 10, 0.1, 0.0, -0.0]
[66.858995701191631, 1.0567923688451082, 10, 0.1, 0.0, -0.0]
[65.893457444364927, 4.691864799086761, 10, 0.1, -0.0, 0.0]
[69.257206885354151, 9.5920204207618323, 10, 0.1, -0.0, 0.0]
[69.471143754470376, 13.28872658315154, 10, 0.1, -0.0, -0.0]
[66.703739527105398, 18.423740622405717, 10, 0.1, -0.0, 0.0]
[65.777393843917466, 21.073809728112757, 10, 0.1, 0.0, -0.0]
[71.70109832686569, 24.305897069922445, 10, 0.1, -0.0, -0.0]
[68.808024567205507, 29.301164131653316, 10, 0.1, -0.0, 0.0]
[68.382793177252111, 31.349370008826032, 10, 0.1, -0.0, 0.0]
[71.765970299033256, 33.121287958268255, 10, 0.1, 0.0, 0.0]
[65.31875528537401, 41.705601755239684, 10, 0.1, -0.0, -0.0]
[67.016364655808601, 40.232474489741733, 10, 0.1, 0.0, 0.0]
[66.659458594970616, 48.736517335039423, 10, 0.1, -0.0, -0.0]
[66.671327155090978, 52.716308650894014, 10, 0.1, -0.0, -0.0]
[62.468748998240997, 54.35505195574973, 10, 0.1, -0.0, -0.0]
[68.526682960731591, 55.77761263343703, 10, 0.1, 0.0, 0.0]
[68.002333989772779, 65.35271149258827, 10, 0.1, -0.0, -0.0]
[65.355356367343248, 67.782461550201333, 10, 0.1, 0.0, -0.0]
[68.543213582724036, 72.937190442595238, 10, 0.1, 0.0, -0.0]
[65.841037572050283, 75.24147186136868, 10, 0.1, 0.0, 0.0]
[69.601565573274954, 80.680223871515423, 10, 0.1, -0.0, 0.0]
[65.478072110181301, 83.499607837793832, 10, 0.1, -0.0, -0.0]
[68.77210126627385, 86.890388564782981, 10, 0.1, 0.0, -0.0]
[65.749698384492262, 90.882451240418192, 10, 0.1, 0.0, 0.0]
[67.250526951223975, 98.895638896558154, 10, 0.1, 0.0, 0.0]
[69.937663920673273, 0.74818241099200655, 10, 0.1, -0.0, 0.0]
[73.19933417185662, 7.0742950225518566, 10, 0.1, 0.0, -0.0]
[71.68747930632162, 8.1830400675180961, 10, 0.1, 0.0, 0.0]
[73.302367816112465, 12.903028229658716, 10, 0.1, 0.0, -0.0]
[72.777338518124253, 17.085427574459079, 10, 0.1, 0.0, -0.0]
[67.651547626037498, 19.200688972760105, 10, 0.1, 0.0, -0.0]
[73.375405511923418, 22.620190105786424, 10, 0.1, -0.0, 0.0]
[72.237848119945014, 27.154365955630045, 10, 0.1, 0.0, 0.0]
[71.534141828377386, 31.5761761908899, 10, 0.1, -0.0, 0.0]
[72.495211991865261, 36.213490939993228, 10, 0.1, 0.0, -0.0]
[73.441530782992444, 42.473804193519413, 10, 0.1, -0.0, -0.0]
[71.664858003104086, 43.780565112088119, 10, 0.1, 0.0, -0.0]
[72.312950553332399, 46.596111787386405, 10, 0.1, -0.0, -0.0]
[69.212827418127119, 53.105600777753992, 10, 0.1, 0.0, 0.0]
[72.777258610340482, 58.522398294113607, 10, 0.1, -0.0, 0.0]
[73.886686562939659, 56.034327068133116, 10, 0.1, 0.0, 0.0]
[73.616240454480035, 61.706290817183685, 10, 0.1, -0.0, -0.0]
[70.829917538535724, 65.295997749828842, 10, 0.1, -0.0, -0.0]
[71.67224818212398, 72.634536113539212, 10, 0.1, -0.0, -0.0]
[72.666664235940416, 77.148512253189281, 10, 0.1, 0.0, -0.0]
[69.622405261897811, 78.071330636315125, 10, 0.1, 0.0, 0.0]
[70.459585266418401, 84.566465948686698, 10, 0.1, -0.0, -0.0]
[70.731621175981687, 86.571029007828386, 10, 0.1, -0.0, 0.0]
[74.524632033164352, 90.969921337983024, 10, 0.1, 0.0, 0.0]
[69.856265214454609, 94.81645952774511, 10, 0.1, 0.0, 0.0]
[77.028772645335508, 0.27755306409601621, 10, 0.1, -0.0, 0.0]
[76.870608586928839, -1.3460325924117287, 10, 0.1, -0.0, 0.0]
[74.131052167868702, 10.977109408053677, 10, 0.1, 0.0, 0.0]
[76.078794698832482, 13.200068212274902, 10, 0.1, 0.0, 0.0]
[76.979443819707228, 16.7689601592439, 10, 0.1, 0.0, -0.0]
[76.870296429224766, 20.920628391066369, 10, 0.1, 0.0, -0.0]
[76.375157790226254, 25.994870882074775, 10, 0.1, 0.0, -0.0]
[79.737537351298982, 29.158835596615415, 10, 0.1, 0.0, 0.0]
[78.388543534518419, 32.261095600093135, 10, 0.1, -0.0, -0.0]
[76.002556133836592, 38.998091141642711, 10, 0.1, 0.0, -0.0]
[79.881363664046859, 39.861155999738401, 10, 0.1, 0.0, -0.0]
[75.53121470987729, 43.464219121803616, 10, 0.1, -0.0, 0.0]
[76.156599218906024, 44.898453032241228, 10, 0.1, 0.0, -0.0]
[74.146801333090252, 51.337685236738913, 10, 0.1, -0.0, -0.0]
[75.03048774125952, 56.646528381604483, 10, 0.1, -0.0, 0.0]
[72.487186719716249, 60.365260898822712, 10, 0.1, -0.0, -0.0]
[76.769554836547115, 64.195480758820835, 10, 0.1, 0.0, -0.0]
[76.939018543392109, 66.199647476329034, 10, 0.1, 0.0, 0.0]
[75.282316869825365, 71.359637036425596, 10, 0.1, -0.0, 0.0]
[75.439482354432329, 77.617539461304446, 10, 0.1, -0.0, -0.0]
[76.291163819291398, 80.672012838741679, 10, 0.1, -0.0, 0.0]
[73.56707490187452, 86.605269590215599, 10, 0.1, -0.0, 0.0]
[75.373311080504806, 85.994846582492613, 10, 0.1, 0.0, 0.0]
[75.373829924754062, 92.730380722078181, 10, 0.1, -0.0, 0.0]
[78.986514719051755, 96.955858145951979, 10, 0.1, 0.0, 0.0]
[79.59315521473205, -4.223550539527098, 10, 0.1, 0.0, -0.0]
[75.489575960735294, 3.1911689057162542, 10, 0.1, 0.0, -0.0]
[81.438946636347509, 9.1323953081562621, 10, 0.1, 0.0, 0.0]
[76.748947660987042, 6.0077272531279213, 10, 0.1, 0.0, 0.0]
[79.195131693387822, 17.266296631291773, 10, 0.1, -0.0, 0.0]
[79.188458546958572, 19.947280583992764, 10, 0.1, 0.0, -0.0]
[76.754927010849343, 21.6352789622557, 10, 0.1, -0.0, 0.0]
[84.212261766932841, 28.495202198963806, 10, 0.1, -0.0, 0.0]
[80.459747078184762, 33.251300332482302, 10, 0.1, -0.0, 0.0]
[83.463293479006538, 36.416431176099657, 10, 0.1, -0.0, -0.0]
[80.179820721252113, 36.859016784283092, 10, 0.1, 0.0, 0.0]
[78.968212181001718, 44.329262018343051, 10, 0.1, -0.0, 0.0]
[82.379443078994541, 45.902645727701859, 10, 0.1, 0.0, 0.0]
[80.225704099780572, 53.744024583828391, 10, 0.1, -0.0, 0.0]
[83.836460580632121, 57.782248846117888, 10, 0.1, 0.0, 0.0]
[80.712105205686683, 62.015338477610968, 10, 0.1, 0.0, -0.0]
[76.988480014397055, 66.333710778681521, 10, 0.1, -0.0, 0.0]
[79.932190455863221, 67.078143359980004, 10, 0.1, 0.0, -0.0]
[78.454787388472013, 74.144297413678231, 10, 0.1, 0.0, -0.0]
[81.213430106934794, 75.770223737740167, 10, 0.1, 0.0, -0.0]
[78.623245134408833, 79.149018855336379, 10, 0.1, 0.0, 0.0]
[82.029397526166633, 82.665139447234708, 10, 0.1, -0.0, 0.0]
[77.279490973036843, 87.035589009053425, 10, 0.1, 0.0, -0.0]
[81.326148504188438, 95.757482254163236, 10, 0.1, 0.0, -0.0]
[81.251811330512794, 97.937952312988841, 10, 0.1, 0.0, -0.0]
[82.668353508571712, -0.86117177603728434, 10, 0.1, 0.0, 0.0]
[84.017049332316986, 2.2994536254431193, 10, 0.1, -0.0, 0.0]
[84.628998677353238, 9.5151631448454399, 10, 0.1, -0.0, 0.0]
[84.575003434495912, 10.238280928076101, 10, 0.1, 0.0, 0.0]
[82.681473306429439, 15.483931986732999, 10, 0.1, -0.0, 0.0]
[84.155455494309905, 21.575141287662934, 10, 0.1, -0.0, 0.0]
[88.536706320465271, 25.640247097080323, 10, 0.1, -0.0, 0.0]
[84.044448155016127, 28.215738217015883, 10, 0.1, 0.0, -0.0]
[84.168204701109744, 34.061467936366412, 10, 0.1, 0.0, -0.0]
[83.4754342688653, 33.465269268992202, 10, 0.1, -0.0, 0.0]
[83.836419361671048, 38.984668030946985, 10, 0.1, 0.0, 0.0]
[79.171787117268664, 44.081830005056517, 10, 0.1, 0.0, 0.0]
[87.404004105815829, 46.280352644866554, 10, 0.1, -0.0, 0.0]
[81.966993558163978, 53.374580496773774, 10, 0.1, -0.0, -0.0]
[85.133364484425826, 56.936590346402205, 10, 0.1, 0.0, 0.0]
[83.970863766268636, 59.963566810758628, 10, 0.1, 0.0, -0.0]
[82.444324525031746, 60.458923865848895, 10, 0.1, -0.0, -0.0]
[83.357694191966658, 66.57401242235585, 10, 0.1, -0.0, 0.0]
[83.319623944405123, 75.265613457683045, 10, 0.1, -0.0, 0.0]
[83.956215007318477, 74.636561627509508, 10, 0.1, -0.0, 0.0]
[82.759082795748654, 82.137449187876939, 10, 0.1, 0.0, -0.0]
[82.756138401371388, 81.994477272683227, 10, 0.1, 0.0, 0.0]
[81.346179454353248, 86.926407545565525, 10, 0.1, 0.0, -0.0]
[84.323270793595313, 91.913733227798929, 10, 0.1, 0.0, -0.0]
[83.014199039473596, 96.216169239410178, 10, 0.1, 0.0, 0.0]
[88.511494328115006, 0.65028526262551933, 10, 0.1, -0.0, 0.0]
[87.229086118337975, 2.7344262880332248, 10, 0.1, -0.0, -0.0]
[91.010062482880045, 7.9918386593122372, 10, 0.1, 0.0, -0.0]
[88.30944522892554, 14.93044808411808, 10, 0.1, 0.0, -0.0]
[87.553563981599041, 19.198099335739485, 10, 0.1, 0.0, 0.0]
[91.104889973329989, 18.124266121301588, 10, 0.1, 0.0, -0.0]
[87.919513739129769, 23.467082478526489, 10, 0.1, -0.0, 0.0]
[85.010479616734997, 28.813932734274193, 10, 0.1, 0.0, 0.0]
[87.139603867639849, 34.04259863065267, 10, 0.1, 0.0, 0.0]
[86.516305833984973, 39.876670227673458, 10, 0.1, 0.0, -0.0]
[85.143207434888737, 43.009767816627253, 10, 0.1, 0.0, -0.0]
[89.524143528036035, 44.154585279517633, 10, 0.1, 0.0, 0.0]
[84.9390651206282, 51.432814784770571, 10, 0.1, -0.0, -0.0]
[86.22671465105114, 51.049070961370106, 10, 0.1, 0.0, -0.0]
[88.739383152058224, 58.835135069806888, 10, 0.1, 0.0, 0.0]
[88.333967741602393, 59.026637989216212, 10, 0.1, 0.0, 0.0]
[87.345267668246478, 63.192332651358015, 10, 0.1, 0.0, 0.0]
[89.475935586445658, 69.837004798060974, 10, 0.1, 0.0, 0.0]
[88.135678645636943, 74.394500230220032, 10, 0.1, -0.0, 0.0]
[89.398039047900696, 75.792836674418126, 10, 0.1, 0.0, -0.0]
[86.736606143429754, 77.287184645838451, 10, 0.1, -0.0, -0.0]
[89.821840625160846, 84.370573471348351, 10, 0.1, -0.0, -0.0]
[87.399261783682306, 88.60692648201335, 10, 0.1, -0.0, -0.0]
[88.120463277389987, 90.03729748147785, 10, 0.1, 0.0, 0.0]
[90.140193513941796, 95.663506942824185, 10, 0.1, -0.0, -0.0]
[92.58440953642743, -1.4327277492874009, 10, 0.1, -0.0, -0.0]
[91.422140195830082, 1.645956783294821, 10, 0.1, -0.0, -0.0]
[92.952456601553578, 8.4286966633773304, 10, 0.1, -0.0, -0.0]
[92.344759288969755, 10.251824500345835, 10, 0.1, -0.0, 0.0]
[92.319540281462892, 15.430207880337742, 10, 0.1, -0.0, 0.0]
[92.759187401131996, 23.2830717306643, 10, 0.1, -0.0, -0.0]
[90.418238183855621, 27.359386245221678, 10, 0.1, -0.0, -0.0]
[89.737415047395174, 30.397396827016106, 10, 0.1, -0.0, -0.0]
[91.499563460470029, 30.038179442119379, 10, 0.1, 0.0, -0.0]
[91.003543896655827, 34.992115166654798, 10, 0.1, 0.0, 0.0]
[93.202446432010476, 44.784531358160777, 10, 0.1, 0.0, 0.0]
[93.770618418592804, 47.092545415619746, 10, 0.1, 0.0, -0.0]
[91.996092849259909, 44.87828254831178, 10, 0.1, 0.0, -0.0]
[95.849158705895817, 49.954925342631149, 10, 0.1, 0.0, -0.0]
[89.854869441478186, 58.951437568189846, 10, 0.1, 0.0, 0.0]
[94.717737439547676, 61.48822563156687, 10, 0.1, -0.0, 0.0]
[91.404550569584174, 65.141752581163473, 10, 0.1, 0.0, 0.0]
[91.918839557480084, 70.004581159865936, 10, 0.1, 0.0, -0.0]
[92.101700566923995, 73.624691150670799, 10, 0.1, -0.0, -0.0]
[92.364667327926469, 75.402091497806552, 10, 0.1, -0.0, 0.0]
[92.921797465236892, 77.97580658384868, 10, 0.1, 0.0, 0.0]
[91.752122035370263, 83.679956300447472, 10, 0.1, -0.0, 0.0]
[91.754687293591161, 88.412492933683808, 10, 0.1, -0.0, 0.0]
[94.868600605510579, 92.595796608501132, 10, 0.1, -0.0, -0.0]
[94.734742388062955, 94.941813127655905, 10, 0.1, 0.0, 0.0]
[94.397562982397986, 0.13497777158106752, 10, 0.1, 0.0, 0.0]
[96.444814515696592, 6.4867279527129345, 10, 0.1, -0.0, 0.0]
[95.986921868699838, 8.0090032358948751, 10, 0.1, 0.0, 0.0]
[95.04859126174216, 11.31647243195526, 10, 0.1, -0.0, -0.0]
[97.027444470319139, 14.929010791627251, 10, 0.1, 0.0, 0.0]
[94.617340301817521, 19.441441727048449, 10, 0.1, -0.0, -0.0]
[92.829189094674831, 21.89683224269001, 10, 0.1, 0.0, -0.0]
[93.888088004224784, 27.132648114949205, 10, 0.1, 0.0, 0.0]
[94.405553811433862, 31.625147110685454, 10, 0.1, -0.0, -0.0]
[95.51098439098098, 36.109281922937427, 10, 0.1, 0.0, -0.0]
[96.175022315216168, 40.479656499413785, 10, 0.1, -0.0, 0.0]
[96.251489751073052, 47.503023583504188, 10, 0.1, -0.0, 0.0]
[95.875802067780981, 43.713055450028499, 10, 0.1, -0.0, 0.0]
[96.488228752928407, 50.544387541445474, 10, 0.1, -0.0, 0.0]
[99.578216125169163, 58.287500489588126, 10, 0.1, -0.0, -0.0]
[96.522960597448915, 58.892126741539357, 10, 0.1, 0.0, 0.0]
[95.018898930009243, 64.619506177410102, 10, 0.1, -0.0, -0.0]
[96.800993016475871, 71.542816166252194, 10, 0.1, -0.0, -0.0]
[97.433505892677928, 72.01814977025758, 10, 0.1, 0.0, -0.0]
[92.958846612037263, 75.162014937502448, 10, 0.1, 0.0, 0.0]
[96.848181737071286, 82.440754892960697, 10, 0.1, -0.0, 0.0]
[93.981068929286309, 83.728116972209051, 10, 0.1, -0.0, 0.0]
[97.089139930266924, 88.450111115910161, 10, 0.1, -0.0, -0.0]
[95.69015639138749, 93.360848424323549, 10, 0.1, -0.0, 0.0]
[97.245906309720738, 94.290171029009429, 10, 0.1, -0.0, -0.0]


==> Figures/quad_figures/forest_5m.txt <==
[0.91203948193055762, 1.8071962422127561, 10, 0.1, 0.0, 0.0]
[1.2638240257346078, 7.6064243772886879, 10, 0.1, -0.0, -0.0]
[1.3252462797614153, 9.6588628838516772, 10, 0.1, -0.0, 0.0]
[-0.21921859052646064, 13.015374993501341, 10, 0.1, 0.0, 0.0]
[1.6186622130607675, 21.429691605495719, 10, 0.1, -0.0, 0.0]
[1.8505944217510515, 24.574181432217873, 10, 0.1, -0.0, 0.0]
[4.1818898807069926, 31.813868899685623, 10, 0.1, 0.0, -0.0]
[-2.138667963733309, 35.221881091644832, 10, 0.1, 0.0, 0.0]
[-0.97398109788154852, 39.275269423263332, 10, 0.1, -0.0, 0.0]
[-4.7651726170653115, 46.073680917879159, 10, 0.1, 0.0, 0.0]
[0.38703343834480991, 44.395848682962686, 10, 0.1, -0.0, 0.0]
[-1.9820242765827929, 54.246629660915751, 10, 0.1, 0.0, 0.0]
[-1.3395517082735047, 61.058416177430189, 10, 0.1, 0.0, -0.0]
[-1.5445851509064537, 64.158645503429867, 10, 0.1, 0.0, -0.0]
[2.9112430394585669, 68.969483289655727, 10, 0.1, 0.0, -0.0]
[2.0534607891410612, 76.33941096616212, 10, 0.1, -0.0, 0.0]
[-2.9464426816187035, 81.266465820526307, 10, 0.1, -0.0, -0.0]
[-1.2778119234277001, 87.440301566197618, 10, 0.1, -0.0, -0.0]
[1.2995147826406992, 87.518038639338116, 10, 0.1, -0.0, -0.0]
[2.4017902125977897, 92.431284303312282, 10, 0.1, -0.0, -0.0]
[4.8258129891782628, 1.2272936505872976, 10, 0.1, 0.0, -0.0]
[5.6811234067544749, 6.9503335144372294, 10, 0.1, 0.0, 0.0]
[6.2781419048282734, 6.3729256828666108, 10, 0.1, -0.0, -0.0]
[3.8330959067077952, 15.719288048560596, 10, 0.1, -0.0, -0.0]
[1.3870801580761452, 21.213479969565459, 10, 0.1, 0.0, -0.0]
[2.6405069806045751, 24.020602779253238, 10, 0.1, 0.0, -0.0]
[3.1757063423830356, 28.103513038057017, 10, 0.1, 0.0, 0.0]
[5.2615968786710887, 37.148956262201516, 10, 0.1, 0.0, -0.0]
[4.1860976447084255, 43.443682483848477, 10, 0.1, -0.0, 0.0]
[7.0150676290783718, 47.070904037753849, 10, 0.1, 0.0, 0.0]
[3.2733007684908975, 53.071636253414304, 10, 0.1, 0.0, 0.0]
[5.5452090823403282, 53.030707724035615, 10, 0.1, 0.0, 0.0]
[3.0835662751421014, 57.58339050886886, 10, 0.1, -0.0, 0.0]
[4.5857729726515633, 61.656051038128091, 10, 0.1, -0.0, 0.0]
[3.6934512198530864, 70.722082378826613, 10, 0.1, -0.0, -0.0]
[4.5749096657595727, 73.560212469248668, 10, 0.1, -0.0, 0.0]
[4.2210262969506482, 81.593145271929473, 10, 0.1, -0.0, -0.0]
[4.398071899552761, 84.344807846727264, 10, 0.1, -0.0, 0.0]
[3.7765954762070839, 94.812807277082882, 10, 0.1, 0.0, 0.0]
[8.3451929737404331, 96.97688309094049, 10, 0.1, 0.0, -0.0]
[14.395241754992153, 2.3734166824469725, 10, 0.1, -0.0, -0.0]
[8.0427808451746934, 5.8379186802223435, 10, 0.1, 0.0, -0.0]
[7.4178830851238429, 10.199908466203155, 10, 0.1, 0.0, -0.0]
[10.594810451993901, 12.625077964795416, 10, 0.1, -0.0, -0.0]
[11.766996869220632, 20.736679499449444, 10, 0.1, -0.0, -0.0]
[8.1727668830462861, 26.261295876906747, 10, 0.1, -0.0, 0.0]
[11.734116752553065, 27.609650324817999, 10, 0.1, -0.0, 0.0]
[10.212990327954637, 36.455823479247385, 10, 0.1, -0.0, 0.0]
[5.6583903220812068, 35.0892764455077, 10, 0.1, 0.0, 0.0]
[7.4978532120873886, 45.182243269511702, 10, 0.1, 0.0, -0.0]
[9.6167000506622298, 48.276292800927877, 10, 0.1, -0.0, -0.0]
[10.314798859946398, 56.298839871688877, 10, 0.1, -0.0, -0.0]
[11.144820651966658, 58.425008946271014, 10, 0.1, -0.0, -0.0]
[11.206324818053016, 65.406481443275396, 10, 0.1, -0.0, -0.0]
[13.42107140437323, 70.869933832647163, 10, 0.1, 0.0, -0.0]
[12.26283578512993, 75.693886875138929, 10, 0.1, -0.0, -0.0]
[13.23376296626526, 80.186070307186682, 10, 0.1, 0.0, -0.0]
[10.854443919247618, 84.967366582529124, 10, 0.1, 0.0, -0.0]
[14.13466617614908, 85.814213586866387, 10, 0.1, 0.0, -0.0]
[11.85303254055628, 94.270251062540495, 10, 0.1, -0.0, 0.0]
[15.161022828075373, -3.9089408131110064, 10, 0.1, 0.0, -0.0]
[14.731963586772517, 5.3394468558580641, 10, 0.1, -0.0, -0.0]
[15.423502925096257, 8.5454270812953652, 10, 0.1, -0.0, 0.0]
[11.052307544547403, 14.954674128346438, 10, 0.1, 0.0, -0.0]
[14.408541785802946, 21.890128944841354, 10, 0.1, 0.0, -0.0]
[16.394530312232725, 23.93671411725829, 10, 0.1, 0.0, 0.0]
[14.392676325477309, 30.963299167141347, 10, 0.1, 0.0, -0.0]
[15.248471943578297, 39.024156543937806, 10, 0.1, 0.0, 0.0]
[14.272047577835016, 36.114550258911137, 10, 0.1, 0.0, -0.0]
[14.141270209495932, 47.777820266763314, 10, 0.1, 0.0, -0.0]
[16.451527692822701, 49.212276809723278, 10, 0.1, 0.0, -0.0]
[15.237581176712267, 49.968370233442506, 10, 0.1, 0.0, 0.0]
[12.905524177428797, 56.249427144287935, 10, 0.1, -0.0, -0.0]
[15.352504428158923, 66.951913964833025, 10, 0.1, 0.0, 0.0]
[13.981752634230837, 69.304560931953176, 10, 0.1, -0.0, -0.0]
[15.209020250333372, 76.501275020831329, 10, 0.1, -0.0, -0.0]
[12.25220168109654, 77.689780584491828, 10, 0.1, -0.0, -0.0]
[13.539153800991121, 85.265259971172867, 10, 0.1, -0.0, 0.0]
[17.109921446184966, 89.315472021812553, 10, 0.1, -0.0, -0.0]
[12.528725655598882, 95.83933620591705, 10, 0.1, 0.0, -0.0]
[20.744304854413318, 0.033303376647741204, 10, 0.1, 0.0, 0.0]
[17.51823433873183, 5.7605697042065991, 10, 0.1, 0.0, -0.0]
[22.410213715235962, 14.035910366037289, 10, 0.1, 0.0, 0.0]
[18.411025577202874, 12.811509507078078, 10, 0.1, 0.0, 0.0]
[21.068137683201265, 17.975507481739033, 10, 0.1, 0.0, 0.0]
[18.481512705907001, 24.324509404051341, 10, 0.1, -0.0, 0.0]
[19.01007011205801, 29.370971264433873, 10, 0.1, -0.0, 0.0]
[21.712359393563833, 33.998035335659772, 10, 0.1, 0.0, 0.0]
[15.01328891722264, 40.377881179044167, 10, 0.1, -0.0, -0.0]
[16.776128718962628, 46.499270827377636, 10, 0.1, -0.0, -0.0]
[15.880211452280385, 47.851881903914318, 10, 0.1, 0.0, -0.0]
[21.094573311293601, 54.577123605859661, 10, 0.1, -0.0, 0.0]
[21.85239325622123, 58.219039359522725, 10, 0.1, 0.0, 0.0]
[20.760546934890865, 64.731685801458426, 10, 0.1, -0.0, -0.0]
[23.959272781261937, 70.661031347499758, 10, 0.1, -0.0, 0.0]
[16.064096845897673, 73.67617727638924, 10, 0.1, -0.0, 0.0]
[20.202462373766966, 77.326962938427386, 10, 0.1, -0.0, -0.0]
[21.848773204091373, 86.716951919997086, 10, 0.1, -0.0, -0.0]
[20.013988940127579, 93.286019131650193, 10, 0.1, -0.0, -0.0]
[20.85203051108471, 92.930861025696416, 10, 0.1, 0.0, 0.0]
[25.311902397642562, 2.3504278320829108, 10, 0.1, -0.0, -0.0]
[26.82579930694067, 2.8040315945211103, 10, 0.1, 0.0, 0.0]
[23.734769883299364, 6.0816597613668613, 10, 0.1, 0.0, -0.0]
[26.510928035387195, 15.368808555904794, 10, 0.1, -0.0, 0.0]
[24.829520619374438, 22.292343469734075, 10, 0.1, -0.0, 0.0]
[24.882391775433266, 24.479921858914626, 10, 0.1, -0.0, 0.0]
[25.979849587366402, 29.382969222103689, 10, 0.1, -0.0, 0.0]
[24.320622528557255, 36.761476816595639, 10, 0.1, 0.0, 0.0]
[26.553164359397744, 37.037068075303566, 10, 0.1, 0.0, -0.0]
[21.710434578640328, 47.145637695283803, 10, 0.1, 0.0, 0.0]
[26.791657108893606, 50.426238545225274, 10, 0.1, -0.0, 0.0]
[24.757893211674148, 52.795899898739371, 10, 0.1, 0.0, -0.0]
[24.452481342059503, 56.597335746935101, 10, 0.1, -0.0, -0.0]
[26.632418225058373, 64.854112673891436, 10, 0.1, 0.0, 0.0]
[23.541277326753498, 72.984738586440628, 10, 0.1, 0.0, -0.0]
[20.060951093591449, 76.646174448469807, 10, 0.1, -0.0, -0.0]
[23.194624887475698, 78.957347743555289, 10, 0.1, 0.0, 0.0]
[26.746086742043463, 86.353097848097434, 10, 0.1, -0.0, -0.0]
[24.649469381107551, 89.547616901256717, 10, 0.1, -0.0, -0.0]
[27.122666805791056, 95.874990025381379, 10, 0.1, 0.0, -0.0]
[29.790356566344371, 2.0843083428817168, 10, 0.1, 0.0, -0.0]
[31.523641848161613, 1.6261409039567161, 10, 0.1, -0.0, 0.0]
[30.340445044791831, 10.172250970814773, 10, 0.1, 0.0, 0.0]
[31.045512253687047, 18.091215704311232, 10, 0.1, 0.0, 0.0]
[29.385648164268265, 22.134768710419898, 10, 0.1, 0.0, -0.0]
[30.12863792498835, 23.077800925819496, 10, 0.1, 0.0, -0.0]
[30.742832486718488, 31.186089735042522, 10, 0.1, 0.0, 0.0]
[28.948947576366788, 35.596411931886237, 10, 0.1, -0.0, -0.0]
[30.416761177413989, 39.291506414118537, 10, 0.1, -0.0, -0.0]
[31.654494992247216, 43.026222026230613, 10, 0.1, 0.0, 0.0]
[29.507693751034274, 47.95364586386912, 10, 0.1, 0.0, 0.0]
[28.895637612820565, 55.238192024719176, 10, 0.1, 0.0, -0.0]
[29.629472607015845, 62.058107246246081, 10, 0.1, 0.0, 0.0]
[30.525698274780567, 63.76484899780494, 10, 0.1, 0.0, -0.0]
[29.617046259444258, 69.291326499490481, 10, 0.1, -0.0, 0.0]
[31.141935769698826, 71.939476385960077, 10, 0.1, 0.0, 0.0]
[29.557284923857772, 80.590090596906592, 10, 0.1, -0.0, -0.0]
[28.430804615946155, 86.396463653569725, 10, 0.1, -0.0, 0.0]
[27.323296725526994, 89.977288757061444, 10, 0.1, 0.0, -0.0]
[31.905365143791109, 94.469329215815307, 10, 0.1, -0.0, -0.0]
[36.66018890915943, 0.73954970402322651, 10, 0.1, -0.0, -0.0]
[37.435092833790158, -0.47510080087741624, 10, 0.1, -0.0, 0.0]
[35.151604288460874, 7.4894014261775572, 10, 0.1, -0.0, 0.0]
[35.411928869287138, 13.364854893932899, 10, 0.1, -0.0, -0.0]
[34.729640710692593, 24.438464890790595, 10, 0.1, -0.0, -0.0]
[35.64728240263004, 24.931201234597388, 10, 0.1, 0.0, -0.0]
[36.436611484285656, 29.674886307128723, 10, 0.1, -0.0, 0.0]
[33.947660319237976, 36.148396891678892, 10, 0.1, 0.0, -0.0]
[32.579538737795396, 40.550903128575719, 10, 0.1, -0.0, -0.0]
[35.588667234577485, 45.252361024042997, 10, 0.1, -0.0, -0.0]
[34.902726501305942, 48.494876679236988, 10, 0.1, -0.0, 0.0]
[31.613901532587388, 55.881943306298147, 10, 0.1, 0.0, -0.0]
[36.480037292809925, 58.476709222316146, 10, 0.1, -0.0, 0.0]
[34.213626710845951, 62.936122036756096, 10, 0.1, 0.0, -0.0]
[33.176609035595014, 70.510771369594735, 10, 0.1, -0.0, -0.0]
[34.042028360377493, 76.919793831075353, 10, 0.1, 0.0, -0.0]
[33.734553015258797, 79.308889426867722, 10, 0.1, -0.0, -0.0]
[35.785953695975763, 87.312367304909671, 10, 0.1, -0.0, 0.0]
[33.747612400597674, 86.369582598060092, 10, 0.1, -0.0, 0.0]
[32.72732687863126, 93.650796115770518, 10, 0.1, -0.0, 0.0]
[39.925686549948445, 1.3016846492493994, 10, 0.1, -0.0, 0.0]
[42.319644425050747, 5.8909723900490603, 10, 0.1, 0.0, -0.0]
[40.129316005046775, 11.585222388635044, 10, 0.1, -0.0, 0.0]
[38.386741310345236, 15.519042135721248, 10, 0.1, -0.0, 0.0]
[36.876365231340849, 20.164740907714609, 10, 0.1, 0.0, -0.0]
[40.579138723412278, 23.096491066990506, 10, 0.1, 0.0, 0.0]
[39.659242196192508, 30.517583406203784, 10, 0.1, -0.0, 0.0]
[40.49472751457791, 32.532300215336939, 10, 0.1, -0.0, -0.0]
[40.890333487346119, 40.15395821981361, 10, 0.1, 0.0, 0.0]
[38.315357481995377, 47.686133343277902, 10, 0.1, -0.0, 0.0]
[44.145506683088101, 50.672726075209404, 10, 0.1, -0.0, 0.0]
[38.567833603747751, 50.927271537535802, 10, 0.1, 0.0, -0.0]
[38.429330857684448, 60.168357235369939, 10, 0.1, 0.0, -0.0]
[38.431906843890971, 64.89105498752329, 10, 0.1, 0.0, -0.0]
[38.273632976920261, 70.633103276712575, 10, 0.1, -0.0, -0.0]
[40.288027055676302, 74.203727087133444, 10, 0.1, 0.0, 0.0]
[35.716230215204519, 82.436224957061341, 10, 0.1, -0.0, 0.0]
[37.188863718956128, 87.860244663369642, 10, 0.1, 0.0, 0.0]
[46.585592114117141, 90.97553545219229, 10, 0.1, 0.0, -0.0]
[43.747225261365557, 96.394313386207557, 10, 0.1, -0.0, 0.0]
[46.343452359021732, -1.9843219932510046, 10, 0.1, 0.0, 0.0]
[42.962067027209535, 3.0625995642503043, 10, 0.1, 0.0, -0.0]
[41.760383152584431, 13.965750574778566, 10, 0.1, 0.0, 0.0]
[46.50369800562558, 19.925373252819302, 10, 0.1, 0.0, -0.0]
[46.47927125939227, 15.08429990187083, 10, 0.1, 0.0, -0.0]
[39.124893138409874, 21.344597659474935, 10, 0.1, -0.0, -0.0]
[42.706484843476339, 29.607203895223808, 10, 0.1, -0.0, -0.0]
[46.401886068837868, 35.219716368490239, 10, 0.1, 0.0, 0.0]
[43.147522995389906, 39.447929835393104, 10, 0.1, -0.0, 0.0]
[45.312467172302718, 43.11123807300261, 10, 0.1, 0.0, 0.0]
[47.377315226335128, 52.145742897504697, 10, 0.1, 0.0, -0.0]
[42.556836046967689, 57.309344410226188, 10, 0.1, -0.0, -0.0]
[45.837985869151048, 57.320104874476172, 10, 0.1, -0.0, 0.0]
[43.472625061149472, 62.480893122001838, 10, 0.1, -0.0, -0.0]
[46.135391885349904, 71.036349090559199, 10, 0.1, 0.0, -0.0]
[43.56026458813988, 75.475414048708089, 10, 0.1, -0.0, 0.0]
[46.595029643962881, 79.481142916593981, 10, 0.1, -0.0, -0.0]
[44.767952184970937, 83.800615988739807, 10, 0.1, 0.0, 0.0]
[46.815228425434348, 88.28657110485311, 10, 0.1, -0.0, -0.0]
[46.299093927186284, 94.032773633522538, 10, 0.1, 0.0, -0.0]
[50.468763002595253, 0.72879966002255081, 10, 0.1, -0.0, 0.0]
[49.089030465883518, 6.8161774103185051, 10, 0.1, 0.0, 0.0]
[46.920226280964897, 7.6311470288387913, 10, 0.1, -0.0, -0.0]
[51.251407842647119, 14.739115156917183, 10, 0.1, -0.0, -0.0]
[52.51230689378788, 20.312644213962919, 10, 0.1, -0.0, -0.0]
[46.070359469385906, 24.95614499929227, 10, 0.1, 0.0, 0.0]
[46.548911437579328, 28.309953126654136, 10, 0.1, -0.0, 0.0]
[48.42943410468996, 33.199413112579016, 10, 0.1, 0.0, -0.0]
[52.139146863682711, 35.663329840688036, 10, 0.1, -0.0, 0.0]
[50.865703928057101, 48.844429704558159, 10, 0.1, 0.0, -0.0]
[53.219708668755516, 50.914218878833744, 10, 0.1, 0.0, 0.0]
[51.00069003210556, 53.966613637184189, 10, 0.1, 0.0, -0.0]
[51.124135776434017, 61.194608729996894, 10, 0.1, 0.0, -0.0]
[51.989009263205652, 65.865399058120744, 10, 0.1, 0.0, -0.0]
[46.483748192746411, 72.477212305676744, 10, 0.1, -0.0, 0.0]
[45.537583058682614, 77.313207992004195, 10, 0.1, -0.0, -0.0]
[51.408350103218567, 83.92334190104539, 10, 0.1, 0.0, 0.0]
[52.963920622904759, 82.614396159315902, 10, 0.1, -0.0, 0.0]
[47.80855623919193, 90.312496561853678, 10, 0.1, -0.0, 0.0]
[48.473635595412681, 92.676255394409822, 10, 0.1, -0.0, -0.0]
[52.781258554898805, -0.95087924829248838, 10, 0.1, 0.0, 0.0]
[57.434960786308835, 5.2573619215158187, 10, 0.1, -0.0, -0.0]
[54.20550407397613, 9.9073359365626175, 10, 0.1, 0.0, -0.0]
[52.938013065309761, 13.642081711187666, 10, 0.1, -0.0, -0.0]
[56.194710405407406, 21.015600544829695, 10, 0.1, 0.0, 0.0]
[55.978880723315989, 24.125840709423994, 10, 0.1, 0.0, 0.0]
[56.420405471658469, 29.723842596147019, 10, 0.1, -0.0, 0.0]
[56.560870599134958, 31.885939488773907, 10, 0.1, 0.0, -0.0]
[55.803986606251136, 37.469066071757382, 10, 0.1, -0.0, 0.0]
[57.778756879750162, 46.081607598295406, 10, 0.1, 0.0, 0.0]
[54.678007676304659, 51.918415162243264, 10, 0.1, 0.0, -0.0]
[52.604075836833232, 54.046323928279165, 10, 0.1, 0.0, -0.0]
[56.780002221969426, 55.474611717603295, 10, 0.1, -0.0, -0.0]
[51.000846316426262, 68.498817208744583, 10, 0.1, -0.0, -0.0]
[56.06310795291428, 71.562952645173368, 10, 0.1, -0.0, 0.0]
[56.760347709225471, 73.923137636318017, 10, 0.1, 0.0, 0.0]
[53.768242623742459, 76.976651071927932, 10, 0.1, 0.0, -0.0]
[58.165809528198324, 89.135657103463799, 10, 0.1, 0.0, -0.0]
[56.284356194241802, 92.446611740450493, 10, 0.1, -0.0, 0.0]
[56.429056775748762, 94.450754929430289, 10, 0.1, -0.0, -0.0]
[55.57027392123176, -1.1348113685612906, 10, 0.1, 0.0, 0.0]
[58.514766687080687, 9.3353292698938795, 10, 0.1, -0.0, 0.0]
[57.884035631196774, 10.104131810563768, 10, 0.1, 0.0, 0.0]
[63.767454869495815, 13.080186472856859, 10, 0.1, 0.0, -0.0]
[63.285756435982975, 18.56360401359569, 10, 0.1, -0.0, -0.0]
[58.482020738032297, 25.923780263385606, 10, 0.1, 0.0, 0.0]
[61.345468655740049, 31.90655539681606, 10, 0.1, 0.0, 0.0]
[60.192295235872564, 37.878903073669953, 10, 0.1, 0.0, 0.0]
[58.444279446889624, 37.335202038230193, 10, 0.1, -0.0, -0.0]
[57.566945247328782, 40.072872030989906, 10, 0.1, 0.0, 0.0]
[57.287979978317033, 49.670225744947288, 10, 0.1, -0.0, -0.0]
[58.050562345111004, 55.734320969545372, 10, 0.1, -0.0, -0.0]
[60.213040830693728, 60.173199206925894, 10, 0.1, 0.0, -0.0]
[60.588876079592708, 66.810276903337169, 10, 0.1, 0.0, 0.0]
[56.784772550084519, 67.172586313994969, 10, 0.1, 0.0, 0.0]
[60.673888032264884, 76.354849606144683, 10, 0.1, -0.0, -0.0]
[61.916334525127112, 83.856820788772154, 10, 0.1, 0.0, -0.0]
[62.524786708100919, 85.887126215053726, 10, 0.1, 0.0, -0.0]
[62.84703494845288, 88.379978452277783, 10, 0.1, -0.0, 0.0]
[59.64646985830182, 95.911973698353833, 10, 0.1, 0.0, 0.0]
[65.225037818284363, 0.89454929046517051, 10, 0.1, 0.0, -0.0]
[64.875634929929859, 3.854555000771263, 10, 0.1, 0.0, 0.0]
[64.8050074693694, 9.8766281630386246, 10, 0.1, 0.0, -0.0]
[63.602110141846161, 14.884487911467652, 10, 0.1, 0.0, 0.0]
[61.497759869324241, 20.096422542957907, 10, 0.1, 0.0, 0.0]
[67.272073883073162, 25.161119530231996, 10, 0.1, 0.0, 0.0]
[63.997891856818207, 29.995652451120435, 10, 0.1, 0.0, -0.0]
[67.504383316717508, 31.772341123514547, 10, 0.1, 0.0, 0.0]
[64.732674020629091, 42.416929723889361, 10, 0.1, -0.0, 0.0]
[66.879042805618994, 40.960759437729287, 10, 0.1, 0.0, -0.0]
[67.017206915426186, 50.177400371110004, 10, 0.1, 0.0, 0.0]
[67.269051515601404, 55.509876382799959, 10, 0.1, -0.0, 0.0]
[63.381539327836755, 61.690742788399277, 10, 0.1, -0.0, -0.0]
[66.471812640925847, 65.497136466558601, 10, 0.1, -0.0, -0.0]
[63.334364772524943, 70.888988569123498, 10, 0.1, 0.0, 0.0]
[66.972524228483849, 74.397904821843639, 10, 0.1, -0.0, 0.0]
[65.415260357751279, 82.051794429587815, 10, 0.1, 0.0, -0.0]
[64.333603396413821, 83.774672510894504, 10, 0.1, 0.0, 0.0]
[65.448284477338404, 90.523166883534216, 10, 0.1, -0.0, -0.0]
[64.21468290525705, 93.234884197887069, 10, 0.1, 0.0, 0.0]
[73.1894152491287, 0.68857304358844929, 10, 0.1, -0.0, -0.0]
[67.733205128903762, 6.3639647056955146, 10, 0.1, -0.0, -0.0]
[68.523568635197194, 12.014470651871935, 10, 0.1, 0.0, 0.0]
[66.459278965187536, 14.398892815506342, 10, 0.1, -0.0, 0.0]
[74.273046967275292, 18.548452369525961, 10, 0.1, -0.0, -0.0]
[66.550535091610385, 25.497653600703341, 10, 0.1, -0.0, 0.0]
[70.594628699774603, 31.054819173187681, 10, 0.1, 0.0, -0.0]
[67.586658230159884, 34.538447288284431, 10, 0.1, -0.0, -0.0]
[69.374629031291065, 42.42084409087046, 10, 0.1, -0.0, 0.0]
[70.282561325634006, 44.855673275259932, 10, 0.1, 0.0, -0.0]
[69.663563140110966, 51.795781156035751, 10, 0.1, 0.0, 0.0]
[68.185909917131795, 54.503731062775181, 10, 0.1, -0.0, 0.0]
[70.972687468252772, 59.200696402906537, 10, 0.1, 0.0, 0.0]
[73.259600770397697, 65.197520181855481, 10, 0.1, 0.0, 0.0]
[71.206190552846934, 74.724377511260329, 10, 0.1, -0.0, -0.0]
[70.572920863206917, 76.785416590287824, 10, 0.1, 0.0, -0.0]
[68.116451969885475, 77.069386088601263, 10, 0.1, 0.0, -0.0]
[70.018589009188275, 84.923471038177468, 10, 0.1, 0.0, 0.0]
[69.936139388214443, 92.546493260792587, 10, 0.1, -0.0, 0.0]
[69.060387027645504, 93.276245858874375, 10, 0.1, -0.0, 0.0]
[73.997271972534747, 0.68699303688916102, 10, 0.1, -0.0, -0.0]
[76.556681338745861, 6.3415056028439452, 10, 0.1, -0.0, 0.0]
[77.651515180962733, 9.2905586809109053, 10, 0.1, -0.0, 0.0]
[75.029527298573328, 16.57793208511363, 10, 0.1, -0.0, -0.0]
[76.964962582046454, 18.884371337657555, 10, 0.1, 0.0, 0.0]
[74.561428935082048, 24.475977676947522, 10, 0.1, -0.0, 0.0]
[73.616635469553088, 30.371506010298312, 10, 0.1, -0.0, 0.0]
[74.483935450490847, 35.383221249103094, 10, 0.1, -0.0, -0.0]
[74.393232615783418, 39.415199544709019, 10, 0.1, -0.0, 0.0]
[73.616352052934403, 43.389933431967322, 10, 0.1, -0.0, 0.0]
[75.257561374046034, 50.748228036702614, 10, 0.1, -0.0, 0.0]
[76.523944558215277, 57.129625239559175, 10, 0.1, 0.0, -0.0]
[72.190787386262457, 60.311440034952113, 10, 0.1, -0.0, -0.0]
[76.956135526022081, 66.043286496525056, 10, 0.1, 0.0, -0.0]
[73.91469972927672, 72.298428676420428, 10, 0.1, -0.0, -0.0]
[76.928583244426733, 76.948928348556194, 10, 0.1, 0.0, 0.0]
[73.939449894456402, 82.461277817655414, 10, 0.1, -0.0, 0.0]
[76.978712633451821, 85.267484567212009, 10, 0.1, -0.0, -0.0]
[75.057430686064265, 91.339372898795347, 10, 0.1, -0.0, -0.0]
[77.321621682258723, 95.268641161078975, 10, 0.1, -0.0, -0.0]
[81.930492625912663, 1.7655818151093139, 10, 0.1, 0.0, 0.0]
[81.205800612775988, 4.5940865020426171, 10, 0.1, -0.0, 0.0]
[80.693507005413252, 11.123659680669746, 10, 0.1, 0.0, -0.0]
[81.009281502529106, 17.243666855978198, 10, 0.1, 0.0, 0.0]
[80.03363317063247, 20.741325312449739, 10, 0.1, -0.0, 0.0]
[77.447498866831694, 20.176972684726636, 10, 0.1, 0.0, -0.0]
[80.466620316723834, 30.222481794656908, 10, 0.1, 0.0, -0.0]
[77.741524780807637, 37.131786227559921, 10, 0.1, 0.0, -0.0]
[82.721659761472623, 41.890238593961477, 10, 0.1, 0.0, 0.0]
[82.534147264703762, 44.813562523361696, 10, 0.1, 0.0, 0.0]
[76.879867965409105, 48.678999084772393, 10, 0.1, -0.0, -0.0]
[81.896988489829141, 58.490189724472152, 10, 0.1, -0.0, 0.0]
[84.395333759069786, 58.791824875682074, 10, 0.1, 0.0, -0.0]
[81.155601904542081, 60.85378610883604, 10, 0.1, 0.0, -0.0]
[82.271316970805572, 68.70076506687623, 10, 0.1, -0.0, -0.0]
[81.487045691199683, 74.623960633261234, 10, 0.1, -0.0, -0.0]
[77.40394790145568, 83.58460580131036, 10, 0.1, -0.0, -0.0]
[79.483078149650424, 83.903710517942471, 10, 0.1, 0.0, -0.0]
[80.455097878546411, 89.942390599030929, 10, 0.1, 0.0, 0.0]
[78.317336382974304, 94.561001945552121, 10, 0.1, -0.0, 0.0]
[82.901055225023455, 0.13061082843202262, 10, 0.1, 0.0, -0.0]
[83.731459759701821, 5.5185066593852072, 10, 0.1, -0.0, -0.0]
[86.31716925844384, 10.243226924370706, 10, 0.1, 0.0, 0.0]
[85.873391092928173, 16.571968007438176, 10, 0.1, -0.0, 0.0]
[85.210176468287045, 21.8547390906947, 10, 0.1, 0.0, -0.0]
[84.036158723884427, 24.692349403558342, 10, 0.1, -0.0, 0.0]
[85.568947852648932, 28.834010145558008, 10, 0.1, 0.0, -0.0]
[81.728294280735554, 39.54780030916973, 10, 0.1, -0.0, -0.0]
[87.175501832111749, 40.330553305820303, 10, 0.1, -0.0, -0.0]
[86.612722716675037, 47.838422295027691, 10, 0.1, 0.0, 0.0]
[83.295587199875584, 50.406955327513906, 10, 0.1, -0.0, -0.0]
[84.444609447042808, 54.161645366801707, 10, 0.1, 0.0, 0.0]
[83.973680572869526, 62.184973719765104, 10, 0.1, 0.0, 0.0]
[83.020159575874288, 65.522750456105513, 10, 0.1, -0.0, 0.0]
[83.499573371202061, 66.202486122256531, 10, 0.1, 0.0, 0.0]
[85.075001715945149, 75.574527971809559, 10, 0.1, -0.0, 0.0]
[84.924637493428165, 79.613262914048448, 10, 0.1, -0.0, -0.0]
[86.120146779220406, 84.93680445196344, 10, 0.1, 0.0, -0.0]
[83.226266868731486, 87.087829751541207, 10, 0.1, 0.0, 0.0]
[87.290446971099897, 95.005834638993861, 10, 0.1, 0.0, 0.0]
[91.586516435131699, -1.1936048431083393, 10, 0.1, 0.0, -0.0]
[91.890816886890633, 4.2589801154250697, 10, 0.1, -0.0, -0.0]
[87.175002394418883, 11.065138064726639, 10, 0.1, 0.0, 0.0]
[88.111282945920649, 15.056387893227773, 10, 0.1, 0.0, -0.0]
[87.254992150891653, 20.165189398730494, 10, 0.1, 0.0, -0.0]
[88.210911573411082, 28.160975052231901, 10, 0.1, 0.0, -0.0]
[88.379289911570254, 27.106631684098659, 10, 0.1, 0.0, -0.0]
[89.91500093066405, 36.322577279745701, 10, 0.1, -0.0, -0.0]
[91.542356540269253, 35.863805215524756, 10, 0.1, 0.0, 0.0]
[88.464340069370948, 46.004215455964832, 10, 0.1, 0.0, 0.0]
[92.768552779585121, 51.839319626112626, 10, 0.1, 0.0, 0.0]
[92.888644171637637, 56.836816881340702, 10, 0.1, 0.0, -0.0]
[89.513201900408816, 59.630176659462144, 10, 0.1, -0.0, -0.0]
[87.54899410812385, 68.788673124735652, 10, 0.1, 0.0, 0.0]
[84.803276377006853, 67.013948498174074, 10, 0.1, 0.0, 0.0]
[85.826106911363198, 74.879656078716039, 10, 0.1, 0.0, -0.0]
[92.287543996071165, 78.694257189272236, 10, 0.1, -0.0, -0.0]
[89.860237163586206, 84.581907908888354, 10, 0.1, -0.0, -0.0]
[89.923911221193507, 88.188116872245828, 10, 0.1, 0.0, 0.0]
[92.177828937022781, 93.106309938443985, 10, 0.1, 0.0, 0.0]
[94.753110831261978, 3.3381235708893962, 10, 0.1, -0.0, -0.0]
[94.536422437629639, 0.0098490793571262003, 10, 0.1, 0.0, 0.0]
[99.393841924221775, 8.6535782860107542, 10, 0.1, -0.0, -0.0]
[93.629064905224112, 13.907800164368371, 10, 0.1, 0.0, -0.0]
[98.017662315136732, 21.920974026271537, 10, 0.1, 0.0, 0.0]
[93.71066300540194, 26.009671397995149, 10, 0.1, 0.0, -0.0]
[96.115278930466332, 30.994598786233261, 10, 0.1, 0.0, 0.0]
[92.736208185362671, 32.224298262314079, 10, 0.1, 0.0, -0.0]
[93.82109443625211, 38.560540297573858, 10, 0.1, -0.0, 0.0]
[92.648917074040043, 46.056483986120512, 10, 0.1, 0.0, -0.0]
[91.879030108814959, 48.370659087038653, 10, 0.1, -0.0, -0.0]
[94.743013095201391, 55.6203173796493, 10, 0.1, -0.0, 0.0]
[95.692369870690584, 55.79014787145249, 10, 0.1, 0.0, 0.0]
[95.27980805795994, 63.518610959921254, 10, 0.1, -0.0, 0.0]
[96.32247784711106, 70.545677223127029, 10, 0.1, -0.0, 0.0]
[96.71886271144632, 78.133268348842009, 10, 0.1, 0.0, 0.0]
[93.145488992802569, 79.125741291172218, 10, 0.1, 0.0, 0.0]
[95.825572515390377, 81.996181735575149, 10, 0.1, 0.0, 0.0]
[91.753336636835897, 92.411091489213391, 10, 0.1, -0.0, -0.0]
[96.170567232700705, 99.064617006071302, 10, 0.1, 0.0, -0.0]


==> Figures/race_car_figures/ddp.txt <==
[x, y, theta]
[0.00000000, -6.00000000, 0.00000000]
[0.00904446, -5.99999882, 0.00000825]
[0.01837465, -5.99998629, 0.00008097]
[0.02808503, -5.99993840, 0.00030186]
[0.03819524, -5.99985439, 0.00059960]
[0.04874252, -5.99976752, 0.00084534]
[0.05984540, -5.99967428, 0.00114086]
[0.07154027, -5.99956081, 0.00151790]
[0.08382634, -5.99943502, 0.00191396]
[0.09672136, -5.99929488, 0.00235795]
[0.11032568, -5.99914237, 0.00283487]
[0.12465729, -5.99897400, 0.00336364]
[0.13969755, -5.99879461, 0.00390722]
[0.15545015, -5.99860234, 0.00448615]
[0.17201152, -5.99839804, 0.00508675]
[0.18938870, -5.99817940, 0.00572172]
[0.20754953, -5.99794944, 0.00636309]
[0.22648060, -5.99770594, 0.00702995]
[0.24624111, -5.99744736, 0.00771881]
[0.26682291, -5.99717110, 0.00843685]
[0.28818895, -5.99687896, 0.00916033]
[0.31032065, -5.99656860, 0.00990619]
[0.33326899, -5.99623786, 0.01067243]
[0.35702162, -5.99588452, 0.01146318]
[0.38153916, -5.99550937, 0.01226126]
[0.40678540, -5.99511051, 0.01307929]
[0.43272763, -5.99468504, 0.01392592]
[0.45933589, -5.99423090, 0.01479849]
[0.48658264, -5.99374819, 0.01568231]
[0.51444231, -5.99323568, 0.01658233]
[0.54289123, -5.99269143, 0.01750358]
[0.57190749, -5.99211387, 0.01844489]
[0.60147077, -5.99150286, 0.01939592]
[0.63156214, -5.99085732, 0.02036005]
[0.66216392, -5.99017508, 0.02134575]
[0.69325967, -5.98945462, 0.02235084]
[0.72483406, -5.98869567, 0.02336586]
[0.75687268, -5.98789724, 0.02439322]
[0.78936197, -5.98705695, 0.02544380]
[0.82228922, -5.98617335, 0.02651407]
[0.85564252, -5.98524618, 0.02759469]
[0.88941059, -5.98427450, 0.02868748]
[0.92358268, -5.98325574, 0.02980541]
[0.95814867, -5.98218855, 0.03094355]
[0.99309902, -5.98107271, 0.03209223]
[1.02842464, -5.97990733, 0.03325292]
[1.06411670, -5.97868966, 0.03444059]
[1.10016690, -5.97741845, 0.03564888]
[1.13656738, -5.97609355, 0.03686751]
[1.17331055, -5.97471413, 0.03809779]
[1.21038896, -5.97327724, 0.03935665]
[1.24779559, -5.97178176, 0.04063632]
[1.28552376, -5.97022759, 0.04192575]
[1.32356698, -5.96861400, 0.04322617]
[1.36191876, -5.96693785, 0.04455651]
[1.40057299, -5.96519810, 0.04590763]
[1.43952387, -5.96339479, 0.04726759]
[1.47876569, -5.96152722, 0.04863760]
[1.51829265, -5.95959210, 0.05003863]
[1.55809934, -5.95758849, 0.05146021]
[1.59818056, -5.95551655, 0.05288942]
[1.63853122, -5.95337564, 0.05432750]
[1.67914601, -5.95116231, 0.05579750]
[1.72002002, -5.94887572, 0.05728765]
[1.76114856, -5.94651619, 0.05878401]
[1.80252696, -5.94408312, 0.06028786]
[1.84415030, -5.94157292, 0.06182437]
[1.88601406, -5.93898486, 0.06338054]
[1.92811391, -5.93631939, 0.06494131]
[1.97044556, -5.93357601, 0.06650803]
[2.01300435, -5.93075097, 0.06810806]
[2.05578606, -5.92784365, 0.06972717]
[2.09878669, -5.92485466, 0.07134916]
[2.14200221, -5.92178359, 0.07297546]
[2.18542819, -5.91862653, 0.07463565]
[2.22906065, -5.91538299, 0.07631430]
[2.27289583, -5.91205374, 0.07799402]
[2.31692996, -5.90863846, 0.07967634]
[2.36115875, -5.90513309, 0.08139314]
[2.40557842, -5.90153727, 0.08312776]
[2.45018545, -5.89785195, 0.08486157]
[2.49497625, -5.89407689, 0.08659624]
[2.53994666, -5.89020789, 0.08836601]
[2.58509307, -5.88624471, 0.09015299]
[2.63041215, -5.88218851, 0.09193722]
[2.67590049, -5.87803912, 0.09372059]
[2.72155400, -5.87379219, 0.09553974]
[2.76736924, -5.86944762, 0.09737552]
[2.81334305, -5.86500677, 0.09920661]
[2.85947215, -5.86046955, 0.10103510]
[2.90575254, -5.85583145, 0.10290022]
[2.95218089, -5.85109254, 0.10478143]
[2.99875421, -5.84625434, 0.10665594]
[3.04546936, -5.84131689, 0.10852618]
[3.09232236, -5.83627549, 0.11043411]
[3.13931002, -5.83113035, 0.11235760]
[3.18642949, -5.82588324, 0.11427237]
[3.23367774, -5.82053425, 0.11618123]
[3.28105082, -5.81507849, 0.11812909]
[3.32854565, -5.80951636, 0.12009205]
[3.37615952, -5.80384984, 0.12204419]
[3.42388951, -5.79807910, 0.12398886]
[3.47173166, -5.79219904, 0.12597417]
[3.51968299, -5.78621022, 0.12797411]
[3.56774096, -5.78011489, 0.12996106]
[3.61590271, -5.77391328, 0.13193908]
[3.66416427, -5.76760002, 0.13395976]
[3.71252277, -5.76117590, 0.13599462]
[3.76097579, -5.75464343, 0.13801417]
[3.80952058, -5.74800287, 0.14002342]
[3.85815309, -5.74124856, 0.14207786]
[3.90687059, -5.73438155, 0.14414595]
[3.95567078, -5.72740461, 0.14619628]
[4.00455099, -5.72031805, 0.14823502]
[4.05350710, -5.71311583, 0.15032207]
[4.10253648, -5.70579932, 0.15242215]
[4.15163699, -5.69837159, 0.15450178]
[4.20080600, -5.69083294, 0.15656866]
[4.25003932, -5.68317692, 0.15868767]
[4.29933444, -5.67540525, 0.16081891]
[4.34868934, -5.66752132, 0.16292669]
[4.39810148, -5.65952542, 0.16502074]
[4.44756650, -5.65141059, 0.16717157]
[4.49708206, -5.64317899, 0.16933353]
[4.54664630, -5.63483436, 0.17146867]
[4.59625669, -5.62637692, 0.17358925]
[4.64590874, -5.61779911, 0.17577227]
[4.69560026, -5.60910364, 0.17796492]
[4.74532955, -5.60029463, 0.18012692]
[4.79509411, -5.59137218, 0.18227373]
[4.84488923, -5.58232800, 0.18448986]
[4.89471296, -5.57316552, 0.18671353]
[4.94456375, -5.56388922, 0.18890215]
[4.99443909, -5.55449904, 0.19107520]
[5.04433405, -5.54498585, 0.19332589]
[5.09424691, -5.53535391, 0.19558126]
[5.14417632, -5.52560815, 0.19779647]
[5.19411975, -5.51574825, 0.19999606]
[5.24407194, -5.50576405, 0.20228334]
[5.29403152, -5.49566089, 0.20457141]
[5.34399732, -5.48544415, 0.20681335]
[5.39396677, -5.47511317, 0.20904004]
[5.44393420, -5.46465659, 0.21136653]
[5.49389869, -5.45408106, 0.21368859]
[5.54385927, -5.44339244, 0.21595755]
[5.59381328, -5.43258964, 0.21821211]
[5.64375457, -5.42165985, 0.22058108]
[5.69368276, -5.41061136, 0.22293868]
[5.74359711, -5.39945053, 0.22523501]
[5.79349481, -5.38817571, 0.22751844]
[5.84336913, -5.37677237, 0.22993384]
[5.89322038, -5.36525082, 0.23232880]
[5.94304806, -5.35361798, 0.23465291]
[5.99284917, -5.34187144, 0.23696637]
[6.04261625, -5.32999464, 0.23943289]
[6.09235049, -5.31800040, 0.24186730]
[6.14205166, -5.30589619, 0.24421955]
[6.19171647, -5.29367867, 0.24656436]
[6.24133659, -5.28132887, 0.24908757]
[6.29091430, -5.26886269, 0.25156377]
[6.34044967, -5.25628818, 0.25394448]
[6.38993906, -5.24360083, 0.25632211]
[6.43937300, -5.23077882, 0.25890850]
[6.48875523, -5.21784178, 0.26142913]
[6.53808610, -5.20479838, 0.26383852]
[6.58736148, -5.19164269, 0.26625056]
[6.63657057, -5.17834948, 0.26890768]
[6.68571888, -5.16494293, 0.27147575]
[6.73480710, -5.15143236, 0.27391395]
[6.78383047, -5.13781009, 0.27636207]
[6.83277653, -5.12404688, 0.27909869]
[6.88165302, -5.11017236, 0.28171768]
[6.93046099, -5.09619657, 0.28418464]
[6.97919489, -5.08210970, 0.28667063]
[7.02784022, -5.06787778, 0.28949681]
[7.07640748, -5.05353694, 0.29217080]
[7.12489815, -5.03909803, 0.29466635]
[7.17330566, -5.02454870, 0.29719206]
[7.22161299, -5.00984937, 0.30011934]
[7.26983408, -4.99504388, 0.30285318]
[7.31797089, -4.98014403, 0.30537701]
[7.36601560, -4.96513442, 0.30794431]
[7.41394809, -4.94996896, 0.31098573]
[7.46178646, -4.93470041, 0.31378526]
[7.50953333, -4.91934178, 0.31633694]
[7.55717928, -4.90387409, 0.31894768]
[7.60470042, -4.88824361, 0.32211770]
[7.65211990, -4.87251343, 0.32498995]
[7.69944115, -4.85669811, 0.32756897]
[7.74665280, -4.84077445, 0.33022487]
[7.79372635, -4.82467995, 0.33353903]
[7.84069103, -4.80848933, 0.33649245]
[7.88755131, -4.79221923, 0.33909824]
[7.93429348, -4.77584160, 0.34180061]
[7.98088352, -4.75928404, 0.34527382]
[8.02735779, -4.74263424, 0.34831573]
[8.07372216, -4.72591143, 0.35094610]
[8.11996006, -4.70908197, 0.35369540]
[8.16603092, -4.69206248, 0.35734255]
[8.21197942, -4.67495482, 0.36048100]
[8.25781327, -4.65778154, 0.36313317]
[8.30351245, -4.64050265, 0.36592902]
[8.34902877, -4.62302284, 0.36976270]
[8.39441639, -4.60545896, 0.37300628]
[8.43968540, -4.58783777, 0.37567751]
[8.48481179, -4.57011230, 0.37851806]
[8.52973882, -4.55217500, 0.38254325]
[8.57453099, -4.53415768, 0.38589673]
[8.61920141, -4.51609217, 0.38858298]
[8.66372158, -4.49792414, 0.39146412]
[8.70802554, -4.47953415, 0.39567651]
[8.75218847, -4.46106770, 0.39914412]
[8.79622725, -4.44256273, 0.40184311]
[8.84010877, -4.42395787, 0.40475710]
[8.88375792, -4.40512336, 0.40913244]
[8.92725981, -4.38621538, 0.41270714]
[8.97063572, -4.36727861, 0.41541499]
[9.01384806, -4.34824550, 0.41835231]
[9.05681314, -4.32897799, 0.42285902]
[9.09962472, -4.30963951, 0.42652889]
[9.14230890, -4.29028167, 0.42924232]
[9.18482396, -4.27083194, 0.43219427]
[9.22707841, -4.25114588, 0.43680117]
[9.26917320, -4.23139099, 0.44055344]
[9.31113944, -4.21162562, 0.44327115]
[9.35293175, -4.19177348, 0.44623229]
[9.39445151, -4.17168534, 0.45091560]
[9.43580553, -4.15153015, 0.45474157]
[9.47703009, -4.13137273, 0.45746575]
[9.51807654, -4.11113410, 0.46043459]
[9.55883975, -4.09066148, 0.46517820]
[9.59943125, -4.07012326, 0.46907360]
[9.63989252, -4.04959034, 0.47180950]
[9.68017203, -4.02898195, 0.47478883]
[9.72015850, -4.00814265, 0.47958565]
[9.75996729, -3.98723875, 0.48355262]
[9.79964522, -3.96634693, 0.48630931]
[9.83913826, -3.94538553, 0.48930412]
[9.87832942, -3.92419716, 0.49414908]
[9.91733700, -3.90294487, 0.49818970]
[9.95621309, -3.88171059, 0.50097731]
[9.99490155, -3.86041248, 0.50399547]
[10.03327990, -3.83889182, 0.50888989]
[10.07146877, -3.81730750, 0.51301118]
[10.10952554, -3.79574628, 0.51584220]
[10.14739235, -3.77412691, 0.51889180]
[10.18494170, -3.75228992, 0.52383567]
[10.22229575, -3.73038929, 0.52804186]
[10.25951700, -3.70851590, 0.53092812]
[10.29654629, -3.68658983, 0.53401865]
[10.33325134, -3.66445130, 0.53901608]
[10.36975527, -3.64224877, 0.54331515]
[10.40612560, -3.62007682, 0.54626988]
[10.44230247, -3.59785755, 0.54940920]
[10.47814938, -3.57543146, 0.55445917]
[10.51378983, -3.55294136, 0.55884830]
[10.54929571, -3.53048420, 0.56187981]
[10.58460656, -3.50798448, 0.56508012]
[10.61958159, -3.48528332, 0.57019549]
[10.65434467, -3.46251778, 0.57468834]
[10.68897223, -3.43978700, 0.57781067]
[10.72340391, -3.41701854, 0.58107706]
[10.75749550, -3.39405469, 0.58625080]
[10.79137024, -3.37102636, 0.59084154]
[10.82510810, -3.34803353, 0.59406274]
[10.85864934, -3.32500745, 0.59740484]
[10.89184648, -3.30179196, 0.60264500]
[10.92482158, -3.27851137, 0.60734649]
[10.95765832, -3.25526639, 0.61068101]
[10.99029881, -3.23199308, 0.61409905]
[11.02259371, -3.20853747, 0.61938705]
[11.05466214, -3.18501652, 0.62418510]
[11.08659004, -3.16153006, 0.62763860]
[11.11832184, -3.13801942, 0.63114439]
[11.14970629, -3.11433332, 0.63649354]
[11.18085949, -3.09058128, 0.64140326]
[11.21186993, -3.06686220, 0.64498948]
[11.24268559, -3.04312361, 0.64858126]
[11.27315538, -3.01921818, 0.65396309]
[11.30339033, -2.99524713, 0.65895794]
[11.33347932, -2.97130624, 0.66267700]
[11.36337308, -2.94734837, 0.66638283]
[11.39291825, -2.92322954, 0.67185915]
[11.42222261, -2.89904336, 0.67700483]
[11.45137869, -2.87488517, 0.68088756]
[11.48034356, -2.85071597, 0.68467404]
[11.50896926, -2.82639926, 0.69010701]
[11.53735109, -2.80201558, 0.69529854]
[11.56557914, -2.77765452, 0.69932295]
[11.59361357, -2.75328221, 0.70326239]
[11.62130117, -2.72876440, 0.70887274]
[11.64873631, -2.70417575, 0.71429727]
[11.67601616, -2.67960788, 0.71852964]
[11.70311230, -2.65503851, 0.72251250]
[11.72989050, -2.63035022, 0.72786371]
[11.75641321, -2.60559145, 0.73322157]
[11.78276973, -2.58084327, 0.73759063]
[11.80893309, -2.55608652, 0.74181556]
[11.83475030, -2.53119775, 0.74761965]
[11.86029983, -2.50623221, 0.75340542]
[11.88568623, -2.48127889, 0.75805338]
[11.91089904, -2.45633300, 0.76226091]
[11.93582567, -2.43130232, 0.76746480]
[11.96048007, -2.40619491, 0.77301889]
[11.98495215, -2.38108347, 0.77778952]
[12.00923355, -2.35596557, 0.78232270]
[12.03317765, -2.33073238, 0.78827209]
[12.05683800, -2.30541671, 0.79440810]
[12.08032433, -2.28010197, 0.79950370]
[12.10364290, -2.25479715, 0.80402892]
[12.12669364, -2.22942779, 0.80931896]
[12.14945201, -2.20397459, 0.81523828]
[12.17201519, -2.17850602, 0.82047893]
[12.19439790, -2.15303622, 0.82529312]
[12.21647751, -2.12748093, 0.83114886]
[12.23825808, -2.10183956, 0.83750028]
[12.25984743, -2.07618391, 0.84302988]
[12.28126611, -2.05053183, 0.84798067]
[12.30241139, -2.02481573, 0.85368357]
[12.32325041, -1.99901314, 0.86008681]
[12.34388793, -1.97318830, 0.86581730]
[12.36434998, -1.94736121, 0.87101378]
[12.38452742, -1.92146494, 0.87702696]
[12.40439697, -1.89548353, 0.88368036]
[12.42406480, -1.86947789, 0.88964219]
[12.44355649, -1.84346673, 0.89506603]
[12.46276497, -1.81738868, 0.90126440]
[12.48166690, -1.79122856, 0.90807784]
[12.50036495, -1.76504098, 0.91424065]
[12.51888083, -1.73884135, 0.91993381]
[12.53710075, -1.71256946, 0.92647575]
[12.55502024, -1.68621981, 0.93349549]
[12.57273786, -1.65984138, 0.93985621]
[12.59026656, -1.63344422, 0.94582840]
[12.60748512, -1.60696968, 0.95273462]
[12.62441073, -1.58042154, 0.95996679]
[12.64113760, -1.55384331, 0.96652452]
[12.65767181, -1.52724118, 0.97274468]
[12.67389385, -1.50056216, 0.97988826]
[12.68982830, -1.47381221, 0.98728815]
[12.70556318, -1.44702854, 0.99405122]
[12.72110195, -1.42021564, 1.00051510]
[12.73633278, -1.39332816, 1.00783771]
[12.75127821, -1.36637055, 1.01540528]
[12.76601957, -1.33937375, 1.02240305]
[12.78056351, -1.31234286, 1.02909846]
[12.79481885, -1.28524397, 1.03645927]
[12.80879001, -1.25807532, 1.04412666]
[12.82254609, -1.23085990, 1.05137022]
[12.83609938, -1.20360382, 1.05833155]
[12.84938129, -1.17628410, 1.06576781]
[12.86237768, -1.14889387, 1.07357774]
[12.87514525, -1.12144908, 1.08111087]
[12.88769652, -1.09395487, 1.08843944]
[12.89996867, -1.06639302, 1.09623016]
[12.91195252, -1.03875877, 1.10435345]
[12.92369819, -1.01106412, 1.11224525]
[12.93521621, -0.98331305, 1.11996978]
[12.94645172, -0.95549207, 1.12810270]
[12.95740056, -0.92759816, 1.13650175]
[12.96810293, -0.89963927, 1.14472488]
[12.97856718, -0.87161819, 1.15282256]
[12.98874743, -0.84352560, 1.16127068]
[12.99863942, -0.81535889, 1.16995891]
[13.00827480, -0.78712282, 1.17853263]
[13.01766112, -0.75881946, 1.18701620]
[13.02676047, -0.73044273, 1.19579855]
[13.03556962, -0.70199061, 1.20478788]
[13.04411259, -0.67346562, 1.21371055]
[13.05239549, -0.64486912, 1.22257690]
[13.06038537, -0.61619730, 1.23171693]
[13.06807989, -0.58744855, 1.24104520]
[13.07549836, -0.55862401, 1.25033691]
[13.08264618, -0.52972463, 1.25959090]
[13.08949489, -0.50074846, 1.26908900]
[13.09604245, -0.47169420, 1.27875799]
[13.10230415, -0.44256206, 1.28841397]
[13.10828462, -0.41335270, 1.29804794]
[13.11395854, -0.38406558, 1.30790650]
[13.11932425, -0.35469970, 1.31792240]
[13.12439433, -0.32525468, 1.32793898]
[13.12917279, -0.29573101, 1.33794284]
[13.13363651, -0.26612937, 1.34815570]
[13.13778418, -0.23644899, 1.35851400]
[13.14162649, -0.20668914, 1.36888013]
[13.14516683, -0.17685020, 1.37923842]
[13.14838374, -0.14693396, 1.38979279]
[13.15127619, -0.11693984, 1.40048170]
[13.15385352, -0.08686687, 1.41118058]
[13.15611864, -0.05671545, 1.42187290]
[13.15805128, -0.02648835, 1.43274956]
[13.15965071, 0.00381481, 1.44375010]
[13.16092533, 0.03419516, 1.45475889]
[13.16187758, 0.06465228, 1.46575935]
[13.16248822, 0.09518241, 1.47693256]
[13.16275676, 0.12578578, 1.48821861]
[13.16269091, 0.15646364, 1.49950823]
[13.16229274, 0.18721548, 1.51078521]
[13.16154389, 0.21803663, 1.52222274]
[13.16044412, 0.24892716, 1.53376135]
[13.15900062, 0.27988844, 1.54529654]
[13.15721514, 0.31091982, 1.55681268]
[13.15507017, 0.34201578, 1.56847617]
[13.15256570, 0.37317626, 1.58022816]
[13.14970849, 0.40440269, 1.59196802]
[13.14650002, 0.43569431, 1.60368076]
[13.14292367, 0.46704477, 1.61552666]
[13.13897960, 0.49845390, 1.62744771]
[13.13467421, 0.52992319, 1.63934673]
[13.13000879, 0.56145170, 1.65120939]
[13.12496759, 0.59303240, 1.66319017]
[13.11955094, 0.62466498, 1.67523218]
[13.11376491, 0.65635094, 1.68724158]
[13.10761064, 0.68808920, 1.69920466]
[13.10107330, 0.71987209, 1.71127027]
[13.09415334, 0.75169919, 1.72338298]
[13.08685655, 0.78357197, 1.73545218]
[13.07918395, 0.81548921, 1.74746482]
[13.07112164, 0.84744268, 1.75956427]
[13.06267021, 0.87943184, 1.77169676]
[13.05383515, 0.91145813, 1.78377497]
[13.04461744, 0.94352017, 1.79578646]
[13.03500409, 0.97560927, 1.80786930]
[13.02499583, 1.00772474, 1.81997154]
[13.01459790, 1.03986800, 1.83200916]
[13.00381125, 1.07203750, 1.84397034]
[12.99262382, 1.10422415, 1.85598801]
[12.98103646, 1.13642717, 1.86801215]
[12.96905419, 1.16864790, 1.87996200]
[12.95667799, 1.20088462, 1.89182636]
[12.94389672, 1.23312798, 1.90373324]
[12.93071134, 1.26537704, 1.91563460]
[12.91712669, 1.29763307, 1.92745286]
[12.90314381, 1.32989424, 1.93917744]
[12.88875248, 1.36215095, 1.95093164]
[12.87395378, 1.39440216, 1.96266943]
[12.85875240, 1.42664906, 1.97431628]
[12.84314948, 1.45888973, 1.98586218]
[12.82713570, 1.49111437, 1.99742603]
[12.81071227, 1.52332188, 2.00896370]
[12.79388377, 1.55551336, 2.02040363]
[12.77665149, 1.58768684, 2.03173631]
[12.75900695, 1.61983242, 2.04307650]
[12.74095153, 1.65194889, 2.05438193]
[12.72248974, 1.68403734, 2.06558378]
[12.70362304, 1.71609575, 2.07667306]
[12.68434377, 1.74811417, 2.08776062]
[12.66465349, 1.78009136, 2.09880596]
[12.64455669, 1.81202839, 2.10974284]
[12.62405499, 1.84392324, 2.12056271]
[12.60314156, 1.87576596, 2.13137281]
[12.58181813, 1.90755531, 2.14213427]
[12.56008918, 1.93929237, 2.15278324]
[12.53795656, 1.97097517, 2.16331158]
[12.51541421, 2.00259384, 2.17382316]
[12.49246404, 2.03414714, 2.18428063]
[12.46911056, 2.06563622, 2.19462236]
[12.44535586, 2.09705918, 2.20484056]
[12.42119458, 2.12840629, 2.21503598]
[12.39662886, 2.15967637, 2.22517265]
[12.37166325, 2.19087064, 2.23519101]
[12.34630005, 2.22198736, 2.24508358]
[12.32053464, 2.25301695, 2.25494820]
[12.29436932, 2.28395836, 2.26475018]
[12.26780871, 2.31481292, 2.27443184]
[12.24085534, 2.34557906, 2.28398604]
[12.21350526, 2.37624743, 2.29350787]
[12.18576096, 2.40681712, 2.30296379]
[12.15762713, 2.43728961, 2.31229794]
[12.12910652, 2.46766356, 2.32150345]
[12.10019579, 2.49792990, 2.33067281]
[12.07089764, 2.52808788, 2.33977359]
[12.04121681, 2.55813917, 2.34875159]
[12.01115626, 2.58808270, 2.35760024]
[11.98071325, 2.61790968, 2.36640956]
[11.94989062, 2.64761960, 2.37514813]
[11.91869320, 2.67721434, 2.38376337]
[11.88712414, 2.70669310, 2.39224896]
[11.85518122, 2.73604747, 2.40069261]
[11.82286745, 2.76527714, 2.40906380]
[11.79018770, 2.79438424, 2.41731152]
[11.75714529, 2.82336828, 2.42542976]
[11.72373849, 2.85222122, 2.43350392]
[11.68997046, 2.88094301, 2.44150441]
[11.65584610, 2.90953605, 2.44938170]
[11.62136886, 2.93800014, 2.45713013]
[11.58653747, 2.96632766, 2.46483285]
[11.55135519, 2.99451882, 2.47246113]
[11.51582692, 3.02257627, 2.47996695]
[11.47995627, 3.05050014, 2.48734497]
[11.44374232, 3.07828324, 2.49467618]
[11.40718844, 3.10592604, 2.50193267]
[11.37029952, 3.13343142, 2.50906790]
[11.33307925, 3.16079987, 2.51607689]
[11.29552706, 3.18802459, 2.52303849]
[11.25764637, 3.21510632, 2.52992560]
[11.21944205, 3.24204819, 2.53669315]
[11.18091782, 3.26885098, 2.54333653]
[11.14207344, 3.29550832, 2.54993251]
[11.10291235, 3.32202118, 2.55645478]
[11.06343936, 3.34839293, 2.56285970]
[11.02365822, 3.37462462, 2.56914307]
[10.98356892, 3.40071027, 2.57537962]
[10.94317493, 3.42665109, 2.58154379]
[10.90248096, 3.45245063, 2.58759338]
[10.86149076, 3.47811020, 2.59352460]
[10.82020454, 3.50362419, 2.59941019]
[10.77862572, 3.52899399, 2.60522534]
[10.73675894, 3.55422332, 2.61092920]
[10.69460789, 3.57931370, 2.61651844]
[10.65217295, 3.60425985, 2.62206389]
[10.60945750, 3.62906332, 2.62754141]
[10.56646604, 3.65372795, 2.63291148]
[10.52320223, 3.67825542, 2.63817122]
[10.47966655, 3.70264076, 2.64338965]
[10.43586231, 3.72688562, 2.64854325]
[10.39179390, 3.75099393, 2.65359374]
[10.34746487, 3.77496749, 2.65853869]
[10.30287579, 3.79880154, 2.66344546]
[10.25802990, 3.82249785, 2.66829105]
[10.21293143, 3.84606037, 2.67303831]
[10.16758383, 3.86949098, 2.67768528]
[10.12198772, 3.89278510, 2.68229781]
[10.07614624, 3.91594452, 2.68685332]
[10.03006347, 3.93897322, 2.69131565]
[9.98374274, 3.96187309, 2.69568332]
[9.93718469, 3.98463967, 2.70002086]
[9.89039236, 4.00727476, 2.70430595]
[9.84336966, 4.02978231, 2.70850331]
[9.79611979, 4.05216419, 2.71261194]
[9.74864339, 4.07441599, 2.71669524]
[9.70094339, 4.09653950, 2.72073101]
[9.65302353, 4.11853859, 2.72468468]
[9.60488687, 4.14041508, 2.72855572]
[9.55653404, 4.16216457, 2.73240666]
[9.50796783, 4.18378879, 2.73621525]
[9.45919184, 4.20529153, 2.73994744]
[9.41020898, 4.22667452, 2.74360316]
[9.36101984, 4.24793328, 2.74724434]
[9.31162709, 4.26906950, 2.75084848]
[9.26203418, 4.29008686, 2.75438188]
[9.21224386, 4.31098697, 2.75784492]
[9.16225668, 4.33176524, 2.76129921]
[9.11207520, 4.35242328, 2.76472180]
[9.06170270, 4.37296468, 2.76807915]
[9.01114181, 4.39339087, 2.77137209]
[8.96039299, 4.41369715, 2.77466217]
[8.90945871, 4.43388503, 2.77792583]
[8.85834211, 4.45395797, 2.78112947]
[8.80704565, 4.47391728, 2.78427440]
[8.75556976, 4.49375805, 2.78742235]
[8.70391679, 4.51348170, 2.79054898]
[8.65208975, 4.53309160, 2.79362047]
[8.60009096, 4.55258891, 2.79663855]
[8.54792079, 4.57196848, 2.79966545]
[8.49558147, 4.59123166, 2.80267584]
[8.44307590, 4.61038175, 2.80563554]
[8.39040629, 4.62941970, 2.80854670]
[8.33757291, 4.64834017, 2.81147228]
[8.28457793, 4.66714442, 2.81438581]
[8.23142412, 4.68583567, 2.81725260]
[8.17811357, 4.70441474, 2.82007518]
[8.12464649, 4.72287601, 2.82291752]
[8.07102496, 4.74122070, 2.82575187]
[8.01725165, 4.75945199, 2.82854286]
[7.96332855, 4.77757053, 2.83129346]
[7.90925581, 4.79557046, 2.83406878]
[7.85503543, 4.81345296, 2.83683970]
[7.80066998, 4.83122118, 2.83957009]
[7.74616135, 4.84887564, 2.84226334]
[7.69150964, 4.86641021, 2.84498586]
[7.63671679, 4.88382609, 2.84770709]
[7.58178529, 4.90112638, 2.85039005]
[7.52671692, 4.91831152, 2.85303852]
[7.47151175, 4.93537512, 2.85572040]
[7.41617166, 4.95231838, 2.85840358]
[7.36069905, 4.96914442, 2.86105018]
[7.30509564, 4.98585360, 2.86366443]
[7.24936144, 5.00243926, 2.86631572]
[7.19349829, 5.01890266, 2.86897042]
[7.13750852, 5.03524695, 2.87158971]
[7.08139378, 5.05147240, 2.87417825]
[7.02515404, 5.06757215, 2.87680702]
[6.96879111, 5.08354749, 2.87944080]
[6.91230725, 5.09940165, 2.88203987]
[6.85570403, 5.11513483, 2.88460931]
[6.79898142, 5.13073995, 2.88722171]
[6.74214119, 5.14621841, 2.88984027]
[6.68518552, 5.16157350, 2.89242437]
[6.62811594, 5.17680536, 2.89497958]
[6.57093242, 5.19190675, 2.89758002]
[6.51363666, 5.20687916, 2.90018735]
[6.45623081, 5.22172595, 2.90276011]
[6.39871633, 5.23644726, 2.90530434]
[6.34109320, 5.25103568, 2.90789569]
[6.28336310, 5.26549281, 2.91049428]
[6.22552810, 5.27982212, 2.91305790]
[6.16758963, 5.29402372, 2.91559304]
[6.10954767, 5.30809006, 2.91817684]
[6.05140387, 5.32202288, 2.92076792]
[5.99316025, 5.33582575, 2.92332336]
[5.93481819, 5.34949879, 2.92585016]
[5.87637769, 5.36303432, 2.92842684]
[5.81784037, 5.37643422, 2.93101058]
[5.75920820, 5.38970217, 2.93355782]
[5.70048252, 5.40283830, 2.93607610]
[5.64166335, 5.41583484, 2.93864525]
[5.58275229, 5.42869381, 2.94122100]
[5.52375124, 5.44141900, 2.94375926]
[5.46466152, 5.45401056, 2.94626814]
[5.40548317, 5.46646063, 2.94882867]
[5.34621777, 5.47877139, 2.95139518]
[5.28686716, 5.49094676, 2.95392315]
[5.22743261, 5.50298688, 2.95642125]
[5.16791423, 5.51488382, 2.95897167]
[5.10831355, 5.52663995, 2.96152731]
[5.04863236, 5.53825928, 2.96404331]
[4.98887190, 5.54974197, 2.96652896]
[4.92903231, 5.56108004, 2.96906750]
[4.86911510, 5.57227601, 2.97161043]
[4.80912200, 5.58333401, 2.97411262]
[4.74905423, 5.59425422, 2.97658402]
[4.68891197, 5.60502859, 2.97910883]
[4.62869669, 5.61565983, 2.98163718]
[4.56841008, 5.62615215, 2.98412370]
[4.50805331, 5.63650576, 2.98657905]
[4.44762663, 5.64671255, 2.98908836]
[4.38713147, 5.65677540, 2.99160031]
[4.32656946, 5.66669863, 2.99406942]
[4.26594175, 5.67648244, 2.99650705]
[4.20524863, 5.68611868, 2.99899925]
[4.14449152, 5.69561041, 3.00149320]
[4.08367197, 5.70496202, 3.00394335]
[4.02279112, 5.71417372, 3.00636181]
[3.96184930, 5.72323731, 3.00883556]
[3.90084790, 5.73215602, 3.01131017]
[3.83978843, 5.74093433, 3.01374010]
[3.77867199, 5.74957243, 3.01613825]
[3.71749898, 5.75806207, 3.01859250]
[3.65627074, 5.76640665, 3.02104676]
[3.59498873, 5.77461073, 3.02345553]
[3.53365403, 5.78267448, 3.02583255]
[3.47226710, 5.79058958, 3.02826662]
[3.41082924, 5.79835962, 3.03069989]
[3.34934186, 5.80598922, 3.03308692]
[3.28780601, 5.81347852, 3.03544235]
[3.22622222, 5.82081911, 3.03785595]
[3.16459176, 5.82801480, 3.04026795]
[3.10291597, 5.83507024, 3.04263303]
[3.04119590, 5.84198555, 3.04496675]
[2.97943212, 5.84875221, 3.04735996]
[2.91762588, 5.85537423, 3.04975079]
[2.85577846, 5.86185633, 3.05209405]
[2.79389091, 5.86819855, 3.05440632]
[2.73196384, 5.87439229, 3.05677958]
[2.66999848, 5.88044174, 3.05914970]
[2.60799606, 5.88635168, 3.06147162]
[2.54595760, 5.89212209, 3.06376301]
[2.48388379, 5.89774423, 3.06611709]
[2.42177582, 5.90322254, 3.06846727]
[2.35963488, 5.90856180, 3.07076864]
[2.29746196, 5.91376194, 3.07304004]
[2.23525783, 5.91881407, 3.07537604]
[2.17302364, 5.92372285, 3.07770734]
[2.11076054, 5.92849312, 3.07998921]
[2.04846949, 5.93312471, 3.08224175]
[1.98615136, 5.93760857, 3.08456103]
[1.92380725, 5.94194961, 3.08687477]
[1.86143824, 5.94615270, 3.08913844]
[1.79904533, 5.95021757, 3.09137347]
[1.73662943, 5.95413499, 3.09367763]
[1.67419161, 5.95791013, 3.09597534]
[1.61173292, 5.96154790, 3.09822227]
[1.54925434, 5.96504793, 3.10044134]
[1.48675686, 5.96840076, 3.10273217]
[1.42424152, 5.97161187, 3.10501553]
[1.36170931, 5.97468619, 3.10724735]
[1.29916122, 5.97762322, 3.10945212]
[1.23659834, 5.98041329, 3.11173156]
[1.17402164, 5.98306218, 3.11400239]
[1.11143209, 5.98557486, 3.11622082]
[1.04883067, 5.98795071, 3.11841307]
[0.98621856, 5.99017977, 3.12068319]
[0.92359670, 5.99226818, 3.12294339]
[0.86096599, 5.99422095, 3.12515020]
[0.79832744, 5.99603732, 3.12733178]
[0.73568233, 5.99770701, 3.12959472]
[0.67303153, 5.99923659, 3.13184624]
[0.61037592, 6.00063108, 3.13404326]
[0.54771650, 6.00188955, 3.13621602]
[0.48505468, 6.00300142, 3.13847399]
[0.42239126, 6.00397367, 3.14071880]
[0.35972708, 6.00481137, 3.14290784]
[0.29706316, 6.00551341, 3.14507366]
[0.23440102, 6.00606884, 3.14732892]
[0.17174140, 6.00648515, 3.14956899]
[0.10908510, 6.00676743, 3.15175183]
[0.04643316, 6.00691437, 3.15391256]
[-0.01621277, 6.00691462, 3.15616739]
[-0.07885203, 6.00677623, 3.15840465]
[-0.14148386, 6.00650433, 3.16058302]
[-0.20410719, 6.00609738, 3.16274048]
[-0.26672022, 6.00554357, 3.16499718]
[-0.32932240, 6.00485160, 3.16723354]
[-0.39191299, 6.00402662, 3.16940911]
[-0.45449089, 6.00306686, 3.17156506]
[-0.51705415, 6.00196000, 3.17382593]
[-0.57960232, 6.00071545, 3.17606323]
[-0.64213470, 5.99933839, 3.17823760]
[-0.70465015, 5.99782679, 3.18039375]
[-0.76714654, 5.99616776, 3.18266112]
[-0.82962356, 5.99437154, 3.18490115]
[-0.89208054, 5.99244332, 3.18707580]
[-0.95451627, 5.99038076, 3.18923380]
[-1.01692846, 5.98817036, 3.19151003]
[-1.07931693, 5.98582328, 3.19375451]
[-1.14168105, 5.98334473, 3.19593085]
[-1.20401955, 5.98073203, 3.19809227]
[-1.26632992, 5.97797099, 3.20037976]
[-1.32861217, 5.97507381, 3.20263035]
[-1.39086570, 5.97204572, 3.20480968]
[-1.45308917, 5.96888365, 3.20697603]
[-1.51527982, 5.96557263, 3.20927725]
[-1.57743789, 5.96212608, 3.21153554]
[-1.63956280, 5.95854920, 3.21371906]
[-1.70165312, 5.95483851, 3.21589180]
[-1.76370582, 5.95097816, 3.21820929]
[-1.82572142, 5.94698293, 3.22047683]
[-1.88769935, 5.94285804, 3.22266563]
[-1.94963808, 5.93859947, 3.22484615]
[-2.01153429, 5.93419041, 3.22718258]
[-2.07338878, 5.92964723, 3.22946087]
[-2.13520104, 5.92497509, 3.23165593]
[-2.19696938, 5.92016943, 3.23384558]
[-2.25869017, 5.91521231, 3.23620378]
[-2.32036458, 5.91012192, 3.23849427]
[-2.38199210, 5.90490336, 3.24069646]
[-2.44357091, 5.89955142, 3.24289657]
[-2.50509698, 5.89404691, 3.24527954]
[-2.56657194, 5.88841011, 3.24758367]
[-2.62799529, 5.88264602, 3.24979377]
[-2.68936503, 5.87674869, 3.25200560]
[-2.75067669, 5.87069751, 3.25441661]
[-2.81193246, 5.86451516, 3.25673579]
[-2.87313181, 5.85820650, 3.25895445]
[-2.93427255, 5.85176476, 3.26117926]
[-2.99534972, 5.84516769, 3.26362189]
[-3.05636613, 5.83844074, 3.26595754]
[-3.11732127, 5.83158859, 3.26818531]
[-3.17821269, 5.82460351, 3.27042434]
[-3.23903484, 5.81746139, 3.27290248]
[-3.29979134, 5.81019088, 3.27525606]
[-3.36048164, 5.80279642, 3.27749338]
[-3.42110299, 5.79526918, 3.27974787]
[-3.48164919, 5.78758294, 3.28226586]
[-3.54212480, 5.77977000, 3.28463888]
[-3.60252921, 5.77183454, 3.28688606]
[-3.66285935, 5.76376645, 3.28915724]
[-3.72310823, 5.75553709, 3.29171989]
[-3.78328153, 5.74718297, 3.29411395]
[-3.84337860, 5.73870793, 3.29637122]
[-3.90339596, 5.73010041, 3.29866031]
[-3.96332570, 5.72132900, 3.30127298]
[-4.02317485, 5.71243503, 3.30368984]
[-4.08294271, 5.70342196, 3.30595728]
[-4.14262530, 5.69427657, 3.30826554]
[-4.20221364, 5.68496425, 3.31093419]
[-4.26171637, 5.67553186, 3.31337579]
[-4.32113273, 5.66598242, 3.31565341]
[-4.38045815, 5.65630081, 3.31798205]
[-4.43968236, 5.64644879, 3.32071331]
[-4.49881598, 5.63647947, 3.32318186]
[-4.55785812, 5.62639543, 3.32546954]
[-4.61680354, 5.61617937, 3.32781978]
[-4.67564047, 5.60578889, 3.33062094]
[-4.73438182, 5.59528420, 3.33311898]
[-4.79302661, 5.58466742, 3.33541654]
[-4.85156880, 5.57391877, 3.33778955]
[-4.90999483, 5.56299110, 3.34066854]
[-4.96832032, 5.55195263, 3.34319907]
[-5.02654422, 5.54080502, 3.34550624]
[-5.08465951, 5.52952572, 3.34790308]
[-5.14265056, 5.51806220, 3.35086825]
[-5.20053618, 5.50649156, 3.35343459]
[-5.25831522, 5.49481514, 3.35575086]
[-5.31597957, 5.48300723, 3.35817236]
[-5.37351115, 5.47100934, 3.36123153]
[-5.43093250, 5.45890857, 3.36383419]
[-5.48824243, 5.44670584, 3.36615640]
[-5.54543146, 5.43437179, 3.36860267]
[-5.60247858, 5.42184106, 3.37176724]
[-5.65941078, 5.40921199, 3.37441155]
[-5.71622686, 5.39648537, 3.37673885]
[-5.77291576, 5.38362762, 3.37921054]
[-5.82945304, 5.37056589, 3.38248942]
[-5.88587088, 5.35741096, 3.38517572]
[-5.94216811, 5.34416351, 3.38750358]
[-5.99833175, 5.33078504, 3.39000079]
[-6.05433323, 5.31719413, 3.39340821]
[-6.11021087, 5.30351546, 3.39614374]
[-6.16596371, 5.28975006, 3.39847067]
[-6.22157645, 5.27585381, 3.40099371]
[-6.27701576, 5.26173599, 3.40453957]
[-6.33232689, 5.24753594, 3.40733053]
[-6.38750933, 5.23325567, 3.40965448]
[-6.44254512, 5.21884485, 3.41220293]
[-6.49739547, 5.20420293, 3.41589424]
[-6.55211337, 5.18948447, 3.41874448]
[-6.60669909, 5.17469307, 3.42106167]
[-6.66113153, 5.15977150, 3.42363430]
[-6.71536576, 5.14460911, 3.42747646]
[-6.76946330, 5.12937580, 3.43039104]
[-6.82342558, 5.11407762, 3.43269815]
[-6.87722797, 5.09864995, 3.43529234]
[-6.93081885, 5.08297226, 3.43928293]
[-6.98426867, 5.06722874, 3.44226669]
[-7.03758060, 5.05142912, 3.44456152]
[-7.09072619, 5.03550126, 3.44717251]
[-7.14364693, 5.01931575, 3.45129694]
[-7.19642204, 5.00306880, 3.45434931]
[-7.24905705, 4.98677490, 3.45662902]
[-7.30151951, 4.97035472, 3.45925093]
[-7.35374405, 4.95367131, 3.46348944]
[-7.40581817, 4.93693002, 3.46660785]
[-7.45775036, 4.92015121, 3.46887032]
[-7.50950413, 4.90324883, 3.47149728]
[-7.56100745, 4.88607988, 3.47582795]
[-7.61235535, 4.86885581, 3.47900879]
[-7.66355983, 4.85160368, 3.48125323]
[-7.71458038, 4.83423145, 3.48388085]
[-7.76533857, 4.81659135, 3.48828443]
[-7.81593610, 4.79889811, 3.49152589]
[-7.86638906, 4.78118620, 3.49375402]
[-7.91665299, 4.76335831, 3.49637997]
[-7.96664323, 4.74526296, 3.50084158]
[-8.01646739, 4.72711573, 3.50414406]
[-8.06614610, 4.70895896, 3.50636039]
[-8.11563107, 4.69069087, 3.50898476]
[-8.16483162, 4.67215709, 3.51349422]
[-8.21386051, 4.65357205, 3.51686020]
[-8.26274329, 4.63498616, 3.51907158]
[-8.31142804, 4.61629404, 3.52169688]
[-8.35981814, 4.59733901, 3.52624837]
[-8.40803087, 4.57833275, 3.52968218]
[-8.45609701, 4.55933379, 3.53189748]
[-8.50396121, 4.54023396, 3.53452813]
[-8.55152108, 4.52087477, 3.53911868]
[-8.59889779, 4.50146390, 3.54262508]
[-8.64612756, 4.48206783, 3.54485409]
[-8.69315183, 4.46257640, 3.54749592]
[-8.73986263, 4.44282972, 3.55212510]
[-8.78638442, 4.42303053, 3.55570940]
[-8.83275903, 4.40325292, 3.55796239]
[-8.87892494, 4.38338551, 3.56062197]
[-8.92476877, 4.36326740, 3.56529063]
[-8.97041781, 4.34309569, 3.56895718]
[-9.01591949, 4.32295165, 3.57124358]
[-9.06120959, 4.30272335, 3.57392761]
[-9.10616956, 4.28224918, 3.57863767]
[-9.15092908, 4.26172028, 3.58238954]
[-9.19554115, 4.24122449, 3.58471728]
[-9.23993906, 4.22064988, 3.58743212]
[-9.28399926, 4.19983448, 3.59218594]
[-9.32785363, 4.17896347, 3.59602298]
[-9.37156062, 4.15813054, 3.59839680]
[-9.41505096, 4.13722396, 3.60114903]
[-9.45819604, 4.11608185, 3.60595168]
[-9.50113015, 4.09488373, 3.60987339]
[-9.54391727, 4.07372856, 3.61229390]
[-9.58648510, 4.05250449, 3.61509043]
[-9.62869909, 4.03105040, 3.61995134]
[-9.67069659, 4.00953975, 3.62396757]
[-9.71254805, 3.98807716, 3.62643817]
[-9.75417772, 3.96655041, 3.62928283]
[-9.79544458, 3.94479951, 3.63420591]
[-9.83648852, 3.92299021, 3.63833566]
[-9.87738750, 3.90123340, 3.64087374]
[-9.91806276, 3.87941724, 3.64377559]
[-9.95836714, 3.85738299, 3.64876414]
[-9.99844204, 3.83528779, 3.65301843]
[-10.03837283, 3.81324820, 3.65564264]
[-10.07807854, 3.79115403, 3.65861248]
[-10.11740674, 3.76884765, 3.66367096]
[-10.15649937, 3.74647785, 3.66805260]
[-10.19544849, 3.72416563, 3.67077597]
[-10.23417167, 3.70180340, 3.67382256]
[-10.27251193, 3.67923467, 3.67895539]
[-10.31061109, 3.65660030, 3.68346513]
[-10.34856719, 3.63402463, 3.68629661]
[-10.38629701, 3.61140341, 3.68942590]
[-10.42363966, 3.58858121, 3.69463569]
[-10.46073678, 3.56569222, 3.69926384]
[-10.49769119, 3.54286240, 3.70220496]
[-10.53441919, 3.51999119, 3.70542124]
[-10.57075638, 3.49692450, 3.71071115]
[-10.60684394, 3.47379012, 3.71545816]
[-10.64278913, 3.45071487, 3.71851496]
[-10.67850823, 3.42760229, 3.72182250]
[-10.71383382, 3.40429954, 3.72719486]
[-10.74890608, 3.38092827, 3.73206240]
[-10.78383612, 3.35761547, 3.73524276]
[-10.81854107, 3.33426940, 3.73864463]
[-10.85285115, 3.31073818, 3.74409960]
[-10.88690470, 3.28713767, 3.74908735]
[-10.92081589, 3.26359424, 3.75239935]
[-10.95450373, 3.24002172, 3.75589721]
[-10.98779685, 3.21626879, 3.76143256]
[-11.02083073, 3.19244578, 3.76653960]
[-11.05372161, 3.16867761, 3.76999230]
[-11.08639165, 3.14488470, 3.77358759]
[-11.11866866, 3.12091609, 3.77919815]
[-11.15068571, 3.09687844, 3.78439913]
[-11.18255847, 3.07289256, 3.78798916]
[-11.21421228, 3.04888543, 3.79169038]
[-11.24547377, 3.02470777, 3.79738508]
[-11.27647359, 3.00046147, 3.80269729]
[-11.30732789, 2.97626386, 3.80643563]
[-11.33796662, 2.95204923, 3.81023612]
[-11.36821641, 2.92766952, 3.81599608]
[-11.39820326, 2.90322134, 3.82141035]
[-11.42804289, 2.87881820, 3.82529810]
[-11.45767487, 2.85440543, 3.82914775]
[-11.48693082, 2.82983648, 3.83486520]
[-11.51592749, 2.80520258, 3.84026897]
[-11.54477246, 2.78060760, 3.84427134]
[-11.57341043, 2.75600453, 3.84823606]
[-11.60167065, 2.73125093, 3.85405666]
[-11.62966540, 2.70642955, 3.85963501]
[-11.65750687, 2.68164356, 3.86382769]
[-11.68515344, 2.65685949, 3.86781586]
[-11.71244978, 2.63194542, 3.87341483]
[-11.73948222, 2.60696570, 3.87890813]
[-11.76635146, 2.58201075, 3.88322883]
[-11.79301472, 2.55704932, 3.88748190]
[-11.81929789, 2.53194821, 3.89354417]
[-11.84530127, 2.50677265, 3.89951919]
[-11.87114607, 2.48162327, 3.90414708]
[-11.89681529, 2.45649028, 3.90828147]
[-11.92219073, 2.43127695, 3.91344556]
[-11.94728734, 2.40599150, 3.91897187]
[-11.97219898, 2.38070935, 3.92367709]
[-11.99689610, 2.35541445, 3.92836446]
[-12.02119433, 2.32998542, 3.93489483]
[-12.04518939, 2.30447174, 3.94148707]
[-12.06902315, 2.27897615, 3.94666242]
[-12.09269789, 2.25350571, 3.95106935]
[-12.11612527, 2.22799451, 3.95602426]
[-12.13924810, 2.20240053, 3.96182746]
[-12.16216681, 2.17679255, 3.96702350]
[-12.18488723, 2.15117912, 3.97195094]
[-12.20724639, 2.12545475, 3.97838151]
[-12.22929804, 2.09964562, 3.98509017]
[-12.25117062, 2.07383648, 3.99066780]
[-12.27288058, 2.04804333, 3.99551371]
[-12.29433303, 2.02220385, 4.00095896]
[-12.31546696, 1.99627854, 4.00729782]
[-12.33639246, 1.97033289, 4.01300542]
[-12.35713620, 1.94438721, 4.01820957]
[-12.37757059, 1.91836481, 4.02441961]
[-12.39768969, 1.89225868, 4.03121312]
[-12.41760973, 1.86613505, 4.03719410]
[-12.43735360, 1.84001151, 4.04259268]
[-12.45680717, 1.81382334, 4.04880831]
[-12.47594603, 1.78755458, 4.05567503]
[-12.49487971, 1.76126255, 4.06184577]
[-12.51362835, 1.73496207, 4.06754003]
[-12.53206620, 1.70858780, 4.07418851]
[-12.55019473, 1.68213645, 4.08132219]
[-12.56812143, 1.65566061, 4.08771985]
[-12.58585769, 1.62916999, 4.09370153]
[-12.60327279, 1.60260252, 4.10068785]
[-12.62038727, 1.57596265, 4.10801271]
[-12.63730252, 1.54929637, 4.11460454]
[-12.65401793, 1.52260745, 4.12089558]
[-12.67039100, 1.49583537, 4.12833039]
[-12.68646835, 1.46899288, 4.13595066]
[-12.70235156, 1.44212224, 4.14277954]
[-12.71804143, 1.41522746, 4.14924319]
[-12.73342341, 1.38826270, 4.15655189]
[-12.74851793, 1.36123118, 4.16411692]
[-12.76340698, 1.33416340, 4.17111054]
[-12.77808860, 1.30706152, 4.17788911]
[-12.79244272, 1.27988330, 4.18562718]
[-12.80650507, 1.25263543, 4.19356118]
[-12.82036023, 1.22534598, 4.20088627]
[-12.83401539, 1.19801999, 4.20786979]
[-12.84739561, 1.17063298, 4.21534675]
[-12.86049008, 1.14317878, 4.22317619]
[-12.87335683, 1.11567326, 4.23070622]
[-12.88601015, 1.08812196, 4.23799776]
[-12.89839370, 1.06050876, 4.24567699]
[-12.91048664, 1.03282596, 4.25374794]
[-12.92233774, 1.00508439, 4.26162661]
[-12.93395739, 0.97728782, 4.26936406]
[-12.94528407, 0.94942166, 4.27758186]
[-12.95631750, 0.92148342, 4.28607420]
[-12.96710324, 0.89348181, 4.29435197]
[-12.97765066, 0.86541997, 4.30247298]
[-12.98791537, 0.83728924, 4.31091459]
[-12.99789001, 0.80908651, 4.31960714]
[-13.00760545, 0.78081600, 4.32819695]
[-13.01706911, 0.75247967, 4.33670457]
[-13.02624133, 0.72407146, 4.34553091]
[-13.03511956, 0.69558933, 4.35457079]
[-13.04372951, 0.66703573, 4.36353419]
[-13.05207743, 0.63841205, 4.37243473]
[-13.06012965, 0.60971469, 4.38161154]
[-13.06788379, 0.58094197, 4.39097947]
[-13.07535967, 0.55209481, 4.40030850]
[-13.08256277, 0.52317415, 4.40959757]
[-13.08946436, 0.49417824, 4.41913214]
[-13.09606238, 0.46510571, 4.42883918]
[-13.10237236, 0.43595659, 4.43853250]
[-13.10839898, 0.40673149, 4.44820278]
[-13.11411675, 0.37743006, 4.45809867]
[-13.11952402, 0.34805123, 4.46815312]
[-13.12463352, 0.31859446, 4.47820809]
[-13.12944927, 0.28906017, 4.48824963]
[-13.13394813, 0.25944923, 4.49850043]
[-13.13812881, 0.22976079, 4.50889726]
[-13.14200204, 0.19999397, 4.51930188]
[-13.14557125, 0.17014910, 4.52969810]
[-13.14881500, 0.14022811, 4.54029012]
[-13.15173230, 0.11023038, 4.55101677]
[-13.15433250, 0.08015478, 4.56175330]
[-13.15661851, 0.05000165, 4.57248275]
[-13.15857016, 0.01977391, 4.58339587]
[-13.16018674, -0.01052888, 4.59443257]
[-13.16147662, -0.04090800, 4.60547732]
[-13.16244225, -0.07136306, 4.61651322]
[-13.16306450, -0.10189019, 4.62772091]
[-13.16334290, -0.13248967, 4.63904088]
[-13.16328513, -0.16316289, 4.65036408]
[-13.16289325, -0.19390938, 4.66167410]
[-13.16214903, -0.22472434, 4.67314350]
[-13.16105223, -0.25560794, 4.68471319]
[-13.15961001, -0.28656162, 4.69627900]
[-13.15782409, -0.31758480, 4.70782517]
[-13.15567712, -0.34867183, 4.71951737]
[-13.15316906, -0.37982275, 4.73129710]
[-13.15030665, -0.41103906, 4.74306411]
[-13.14709134, -0.44232003, 4.75480338]
[-13.14350664, -0.47365924, 4.76667434]
[-13.13955272, -0.50505658, 4.77861934]
[-13.13523591, -0.53651360, 4.79054165]
[-13.13055749, -0.56802942, 4.80242690]
[-13.12550184, -0.59959689, 4.81442873]
[-13.12006929, -0.63121579, 4.82649057]
[-13.11426585, -0.66288769, 4.83851905]
[-13.10809262, -0.69461151, 4.85050047]
[-13.10153491, -0.72637952, 4.86258282]
[-13.09459319, -0.75819133, 4.87471097]
[-13.08727314, -0.79004851, 4.88679483]
[-13.07957578, -0.82194982, 4.89882134]
[-13.07148735, -0.85388697, 4.91093303]
[-13.06300841, -0.88585947, 4.92307642]
[-13.05414438, -0.91786881, 4.93516470]
[-13.04489624, -0.94991361, 4.94718548]
[-13.03525112, -0.98198512, 4.95927596]
[-13.02520973, -1.01408269, 4.97138450]
[-13.01477723, -1.04620778, 4.98342757]
[-13.00395457, -1.07835884, 4.99539340]
[-12.99272983, -1.11052673, 5.00741411]
[-12.98110382, -1.14271068, 5.01943996]
[-12.96908149, -1.17491207, 5.03139066]
[-12.95666381, -1.20712919, 5.04325511]
[-12.94383979, -1.23935261, 5.05516049]
[-12.93061036, -1.27158143, 5.06705905]
[-12.91698028, -1.30381695, 5.07887368]
[-12.90295059, -1.33605733, 5.09059387]
[-12.88851121, -1.36829290, 5.10234218]
[-12.87366318, -1.40052266, 5.11407279]
[-12.85841115, -1.43274780, 5.12571168]
[-12.84275625, -1.46496641, 5.13724888]
[-12.82668928, -1.49716864, 5.14880258]
[-12.81021144, -1.52935338, 5.16032890]
[-12.79332726, -1.56152178, 5.17175670]
[-12.77603802, -1.59367183, 5.18307656]
[-12.75833537, -1.62579359, 5.19440255]
[-12.74022069, -1.65788588, 5.20569264]
[-12.72169842, -1.68994979, 5.21687841]
[-12.70277004, -1.72198329, 5.22795094]
[-12.68342802, -1.75397638, 5.23902047]
[-12.66367390, -1.78592785, 5.25004670]
[-12.64351213, -1.81783876, 5.26096375]
[-12.62294434, -1.84970709, 5.27176316]
[-12.60196384, -1.88152287, 5.28255160]
[-12.58057234, -1.91328485, 5.29329037]
[-12.55877429, -1.94499412, 5.30391599]
[-12.53657156, -1.97664871, 5.31442037]
[-12.51395820, -2.00823871, 5.32490687]
[-12.49093614, -2.03976292, 5.33533829]
[-12.46750984, -2.07122247, 5.34565335]
[-12.44368141, -2.10261548, 5.35584431]
[-12.41944564, -2.13393217, 5.36601143]
[-12.39480465, -2.16517140, 5.37611891]
[-12.36976296, -2.19633439, 5.38610747]
[-12.34432291, -2.22741939, 5.39596972]
[-12.31847999, -2.25841683, 5.40580304]
[-12.29223651, -2.28932565, 5.41557287]
[-12.26559708, -2.32014721, 5.42522184]
[-12.23856425, -2.35087993, 5.43474285]
[-12.21113417, -2.38151448, 5.44423057]
[-12.18330936, -2.41204994, 5.45365160]
[-12.15509449, -2.44248782, 5.46295035]
[-12.12649235, -2.47282679, 5.47212001]
[-12.09749970, -2.50305777, 5.48125267]
[-12.06811924, -2.53318003, 5.49031602]
[-12.03835572, -2.56319528, 5.49925614]
[-12.00821212, -2.59310244, 5.50806650]
[-11.97768581, -2.62289275, 5.51683676]
[-11.94677965, -2.65256570, 5.52553559]
[-11.91549844, -2.68212321, 5.53411067]
[-11.88384538, -2.71156449, 5.54255579]
[-11.85181834, -2.74088114, 5.55095823]
[-11.81942035, -2.77007288, 5.55928761]
[-11.78665628, -2.79914187, 5.56749317]
[-11.75352947, -2.82808763, 5.57556898]
[-11.72003829, -2.85690215, 5.58360006]
[-11.68618592, -2.88558541, 5.59155692]
[-11.65197722, -2.91413981, 5.59939032]
[-11.61741571, -2.94256520, 5.60709465]
[-11.58250020, -2.97085398, 5.61475269]
[-11.54723394, -2.99900640, 5.62233583]
[-11.51162186, -3.02702510, 5.62979632]
[-11.47566755, -3.05491028, 5.63712888]
[-11.43937022, -3.08265474, 5.64441413]
[-11.40273322, -3.11025899, 5.65162428]
[-11.36576145, -3.13772596, 5.65871305]
[-11.32845859, -3.16505614, 5.66567555]
[-11.29082419, -3.19224276, 5.67259024]
[-11.25286167, -3.21928660, 5.67943016]
[-11.21457586, -3.24619082, 5.68615050]
[-11.17597054, -3.27295620, 5.69274672]
[-11.13704551, -3.29957642, 5.69929522]
[-11.09780423, -3.32605248, 5.70576981]
[-11.05825150, -3.35238776, 5.71212714]
[-11.01839107, -3.37858333, 5.71836307]
[-10.97822303, -3.40463327, 5.72455195]
[-10.93775080, -3.43053878, 5.73066837]
[-10.89697913, -3.45630344, 5.73667038]
[-10.85591175, -3.48192857, 5.74255428]
[-10.81454893, -3.50740861, 5.74839243]
[-10.77289411, -3.53274496, 5.75416015]
[-10.73095189, -3.55794135, 5.75981687]
[-10.68872598, -3.58299932, 5.76535932]
[-10.64621682, -3.60791362, 5.77085796]
[-10.60342777, -3.63268581, 5.77628880]
[-10.56036333, -3.65731973, 5.78161257]
[-10.51702715, -3.68181709, 5.78682645]
[-10.47341977, -3.70617292, 5.79199913]
[-10.42954448, -3.73038891, 5.79710721]
[-10.38540566, -3.75446897, 5.80211264]
[-10.34100686, -3.77841491, 5.80701309]
[-10.29634870, -3.80222200, 5.81187555]
[-10.25143440, -3.82589201, 5.81667717]
[-10.20626817, -3.84942887, 5.82138101]
[-10.16085345, -3.87283448, 5.82598520]
[-10.11519092, -3.89610427, 5.83055525]
[-10.06928370, -3.91924004, 5.83506870]
[-10.02313585, -3.94224573, 5.83948959]
[-9.97675068, -3.96512326, 5.84381654]
[-9.93012888, -3.98786816, 5.84811376]
[-9.88327347, -4.01048224, 5.85235904]
[-9.83618834, -4.03296941, 5.85651726]
[-9.78887668, -4.05533156, 5.86058752]
[-9.74133916, -4.07756427, 5.86463295]
[-9.69357870, -4.09966932, 5.86863142]
[-9.64559902, -4.12165057, 5.87254852]
[-9.59740316, -4.14350982, 5.87638379]
[-9.54899178, -4.16524267, 5.88019954]
[-9.50036767, -4.18685083, 5.88397355]
[-9.45153439, -4.20833808, 5.88767193]
[-9.40249483, -4.22970613, 5.89129467]
[-9.35324963, -4.25095050, 5.89490351]
[-9.30380143, -4.27207285, 5.89847597]
[-9.25415365, -4.29307684, 5.90197845]
[-9.20430904, -4.31396406, 5.90541143]
[-9.15426817, -4.33472993, 5.90883633]
[-9.10403358, -4.35537601, 5.91223021]
[-9.05360853, -4.37590588, 5.91555962]
[-9.00299563, -4.39632096, 5.91882547]
[-8.95219538, -4.41661651, 5.92208916]
[-8.90121021, -4.43679403, 5.92532711]
[-8.85004324, -4.45685697, 5.92850581]
[-8.79869694, -4.47680660, 5.93162659]
[-8.74717174, -4.49663800, 5.93475113]
[-8.69546997, -4.51635256, 5.93785502]
[-8.64359462, -4.53595365, 5.94090449]
[-8.59154801, -4.55544238, 5.94390132]
[-8.53933052, -4.57481359, 5.94690771]
[-8.48694437, -4.59406861, 5.94989825]
[-8.43439242, -4.61321071, 5.95283876]
[-8.38167688, -4.63224084, 5.95573144]
[-8.32879804, -4.65115360, 5.95863927]
[-8.27575805, -4.66995026, 5.96153568]
[-8.22255965, -4.68863402, 5.96438595]
[-8.16920494, -4.70720567, 5.96719268]
[-8.11569413, -4.72565956, 5.97001986]
[-8.06202930, -4.74399691, 5.97283962]
[-8.00821308, -4.76222086, 5.97561658]
[-7.95424746, -4.78033206, 5.97835375]
[-7.90013260, -4.79832461, 5.98111628]
[-7.84587050, -4.81619968, 5.98387496]
[-7.79146370, -4.83396041, 5.98659358]
[-7.73691408, -4.85160731, 5.98927557]
[-7.68222176, -4.86913420, 5.99198746]
[-7.62738867, -4.88654229, 5.99469852]
[-7.57241726, -4.90383466, 5.99737172]
[-7.51730933, -4.92101175, 6.00001090]
[-7.46206495, -4.93806711, 6.00268403]
[-7.40668599, -4.95500196, 6.00535888]
[-7.35117483, -4.97181941, 6.00799749]
[-7.29553319, -4.98851980, 6.01060413]
[-7.23976109, -5.00509644, 6.01324831]
[-7.18386037, -5.02155060, 6.01589625]
[-7.12783331, -5.03788542, 6.01850906]
[-7.07168158, -5.05410115, 6.02109143]
[-7.01540519, -5.07019092, 6.02371447]
[-6.95900589, -5.08615601, 6.02634281]
[-6.90248594, -5.10199965, 6.02893664]
[-6.84584691, -5.11772204, 6.03150111]
[-6.78908881, -5.13331607, 6.03410891]
[-6.73221336, -5.14878314, 6.03672310]
[-6.67522273, -5.16412654, 6.03930300]
[-6.61811847, -5.17934641, 6.04185418]
[-6.56090054, -5.19443550, 6.04445093]
[-6.50357066, -5.20939528, 6.04705474]
[-6.44613093, -5.22422914, 6.04962410]
[-6.38858284, -5.23893720, 6.05216505]
[-6.33092637, -5.25351204, 6.05475339]
[-6.27316319, -5.26795525, 6.05734911]
[-6.21529535, -5.28227032, 6.05990992]
[-6.15732428, -5.29645737, 6.06244234]
[-6.09925000, -5.31050882, 6.06502364]
[-6.04107413, -5.32442642, 6.06761231]
[-5.98279867, -5.33821375, 6.07016536]
[-5.92442500, -5.35187092, 6.07268983]
[-5.86595317, -5.36539026, 6.07526437]
[-5.80738476, -5.37877364, 6.07784600]
[-5.74872172, -5.39202476, 6.08039113]
[-5.68996540, -5.40514374, 6.08290734]
[-5.63111585, -5.41812281, 6.08547455]
[-5.57217466, -5.43096399, 6.08804837]
[-5.51314369, -5.44367110, 6.09058469]
[-5.45402427, -5.45624428, 6.09309164]
[-5.39481648, -5.46867566, 6.09565034]
[-5.33552188, -5.48096743, 6.09821501]
[-5.27614227, -5.49312353, 6.10074110]
[-5.21667896, -5.50514409, 6.10323733]
[-5.15713207, -5.51702120, 6.10578593]
[-5.09750310, -5.52875721, 6.10833975]
[-5.03779383, -5.54035616, 6.11085387]
[-4.97800552, -5.55181822, 6.11333763]
[-4.91813833, -5.56313538, 6.11587433]
[-4.85819375, -5.57431020, 6.11841540]
[-4.79817348, -5.58534681, 6.12091567]
[-4.73807875, -5.59624538, 6.12338512]
[-4.67790979, -5.60699788, 6.12590804]
[-4.61766803, -5.61760702, 6.12843444]
[-4.55735514, -5.62807703, 6.13091897]
[-4.49697232, -5.63840810, 6.13337230]
[-4.43651983, -5.64859215, 6.13587964]
[-4.37599908, -5.65863206, 6.13838956]
[-4.31541168, -5.66853215, 6.14085660]
[-4.25475880, -5.67829264, 6.14329214]
[-4.19404076, -5.68790536, 6.14578229]
[-4.13325894, -5.69737340, 6.14827412]
[-4.07241488, -5.70670116, 6.15072213]
[-4.01150974, -5.71588884, 6.15313844]
[-3.95054388, -5.72492825, 6.15561006]
[-3.88951865, -5.73382262, 6.15808249]
[-3.82843555, -5.74257646, 6.16051022]
[-3.76729569, -5.75118994, 6.16290617]
[-3.70609951, -5.75965481, 6.16535824]
[-3.64484831, -5.76797451, 6.16781029]
[-3.58354354, -5.77615358, 6.17021682]
[-3.52218630, -5.78419220, 6.17259162]
[-3.46077705, -5.79208205, 6.17502351]
[-3.39931711, -5.79982673, 6.17745455]
[-3.33780783, -5.80743088, 6.17983934]
[-3.27625031, -5.81489462, 6.18219255]
[-3.21464507, -5.82220956, 6.18460398]
[-3.15299338, -5.82937950, 6.18701379]
[-3.09129656, -5.83640912, 6.18937666]
[-3.02955567, -5.84329851, 6.19170821]
[-2.96777130, -5.85003918, 6.19409930]
[-2.90594469, -5.85663514, 6.19648801]
[-2.84407711, -5.86309110, 6.19882912]
[-2.78216958, -5.86940712, 6.20113930]
[-2.72022279, -5.87557459, 6.20351054]
[-2.65823792, -5.88159772, 6.20587862]
[-2.59621618, -5.88748128, 6.20819851]
[-2.53415860, -5.89322525, 6.21048793]
[-2.47206593, -5.89882090, 6.21284012]
[-2.40993930, -5.90427267, 6.21518840]
[-2.34777989, -5.90958535, 6.21748788]
[-2.28558870, -5.91475886, 6.21975745]
[-2.22336656, -5.91978432, 6.22209173]
[-2.16111456, -5.92466639, 6.22442130]
[-2.09883384, -5.92940992, 6.22670145]
[-2.03652538, -5.93401473, 6.22895234]
[-1.97419008, -5.93847176, 6.23127011]
[-1.91182901, -5.94278595, 6.23358232]
[-1.84944324, -5.94696216, 6.23584447]
[-1.78703377, -5.95100013, 6.23807807]
[-1.72460155, -5.95489060, 6.24038094]
[-1.66214763, -5.95863877, 6.24267735]
[-1.59967302, -5.96224955, 6.24492299]
[-1.53717872, -5.96572257, 6.24714086]
[-1.47466578, -5.96904835, 6.24943065]
[-1.41213519, -5.97223238, 6.25171297]
[-1.34958792, -5.97527961, 6.25394375]
[-1.28702497, -5.97818954, 6.25614758]
[-1.22444748, -5.98095246, 6.25842626]
[-1.16185639, -5.98357418, 6.26069633]
[-1.09925263, -5.98605968, 6.26291398]
[-1.03663721, -5.98840833, 6.26510557]
[-0.97401136, -5.99061015, 6.26737523]
[-0.91137595, -5.99267131, 6.26963495]
[-0.84873190, -5.99459682, 6.27184128]
[-0.78608022, -5.99638590, 6.27402248]
[-0.72342223, -5.99802827, 6.27628527]
[-0.66075875, -5.99953051, 6.27853662]
[-0.59809067, -6.00089764, 6.28073345]
[-0.53541899, -6.00212874, 6.28290614]
[-0.47274516, -6.00321319, 6.28516430]
[-0.41006995, -6.00415801, 6.28740925]
[-0.34739417, -6.00496827, 6.28959841]
[-0.28471886, -6.00564285, 6.29176446]
[-0.22204560, -6.00617077, 6.29402025]
[-0.15937507, -6.00655955, 6.29626078]
[-0.09670805, -6.00681429, 6.29844405]
[-0.03404562, -6.00693367, 6.30060533]
[0.02861054, -6.00690631, 6.30286104]
[0.09125981, -6.00674029, 6.30509910]
[0.15390146, -6.00644074, 6.30727822]
[0.21653438, -6.00600612, 6.30943655]
[0.27915673, -6.00542460, 6.31169448]
[0.34176801, -6.00470489, 6.31393197]
[0.40436750, -6.00385215, 6.31610862]
[0.46695408, -6.00286461, 6.31826576]
[0.52952573, -6.00172991, 6.32052824]
[0.59208208, -6.00045751, 6.32276701]
[0.65462243, -5.99905259, 6.32494276]
[0.71714562, -5.99751308, 6.32710044]
[0.77964947, -5.99582610, 6.32936980]
[0.84213372, -5.99400190, 6.33161163]
[0.90459773, -5.99204569, 6.33378800]
[0.96704025, -5.98995510, 6.33594785]
[1.02945893, -5.98771661, 6.33822645]
[1.09185368, -5.98534143, 6.34047308]
[1.15422386, -5.98283476, 6.34265146]
[1.21656819, -5.98019390, 6.34481506]
[1.27888407, -5.97740463, 6.34710533]
[1.34117161, -5.97447922, 6.34935841]
[1.40343023, -5.97142287, 6.35154011]
[1.46565852, -5.96823251, 6.35370898]
[1.52785368, -5.96489313, 6.35601337]
[1.59001604, -5.96141820, 6.35827452]
[1.65214502, -5.95781294, 6.36046072]
[1.71423915, -5.95407382, 6.36263632]
[1.77629535, -5.95018496, 6.36495741]
[1.83831420, -5.94616121, 6.36722816]
[1.90029517, -5.94200780, 6.36941996]
[1.96223667, -5.93772067, 6.37160369]
[2.02413531, -5.93328295, 6.37394416]
[2.08599202, -5.92871112, 6.37622602]
[2.14780625, -5.92401032, 6.37842440]
[2.20957630, -5.91917596, 6.38061762]
[2.27129844, -5.91419004, 6.38298032]
[2.33297398, -5.90907086, 6.38527475]
[2.39460239, -5.90382350, 6.38748059]
[2.45618181, -5.89844273, 6.38968461]
[2.51770812, -5.89290927, 6.39207258]
[2.57918310, -5.88724354, 6.39438102]
[2.64060623, -5.88145052, 6.39659508]
[2.70197546, -5.87552423, 6.39881120]
[2.76328622, -5.86944396, 6.40122774]
[2.82454086, -5.86323255, 6.40355161]
[2.88573885, -5.85689484, 6.40577456]
[2.94687792, -5.85042401, 6.40800403]
[3.00795301, -5.84379771, 6.41045274]
[3.06896713, -5.83704157, 6.41279349]
[3.12991973, -5.83016024, 6.41502587]
[3.19080829, -5.82314595, 6.41726995]
[3.25162716, -5.81597447, 6.41975478]
[3.31238015, -5.80867463, 6.42211387]
[3.37306670, -5.80125089, 6.42435613]
[3.43368398, -5.79369432, 6.42661606]
[3.49422565, -5.78597858, 6.42914140]
[3.55469651, -5.77813620, 6.43152035]
[3.61509593, -5.77017135, 6.43377281]
[3.67542074, -5.76207382, 6.43604985]
[3.73566380, -5.75381482, 6.43862056]
[3.79583108, -5.74543114, 6.44102101]
[3.85592189, -5.73692660, 6.44328388]
[3.91593262, -5.72828954, 6.44557927]
[3.97585522, -5.71948837, 6.44820079]
[4.03569703, -5.71056473, 6.45062451]
[4.09545732, -5.70152205, 6.45289790]
[4.15513196, -5.69234702, 6.45521289]
[4.21471178, -5.68300480, 6.45789127]
[4.27420583, -5.67354263, 6.46034023]
[4.33361326, -5.66396349, 6.46262415]
[4.39292936, -5.65425214, 6.46495998]
[4.45214365, -5.64437008, 6.46770193]
[4.51126719, -5.63437086, 6.47017839]
[4.57029901, -5.62425703, 6.47247273]
[4.62923370, -5.61401113, 6.47483064]
[4.68805926, -5.60359046, 6.47764354]
[4.74678910, -5.59305575, 6.48015009]
[4.80542214, -5.58240907, 6.48245466]
[4.86395215, -5.57163048, 6.48483585]
[4.92236529, -5.56067248, 6.48772772]
[4.98067780, -5.54960385, 6.49026744]
[5.03888847, -5.53842625, 6.49258199]
[5.09699010, -5.52711689, 6.49498753]
[5.15496671, -5.51562288, 6.49796676]
[5.21283780, -5.50402197, 6.50054284]
[5.27060211, -5.49231546, 6.50286672]
[5.32825127, -5.48047740, 6.50529740]
[5.38576679, -5.46844884, 6.50837208]
[5.44317205, -5.45631765, 6.51098528]
[5.50046568, -5.44408472, 6.51331545]
[5.55763794, -5.43172041, 6.51577145]
[5.61466733, -5.41915884, 6.51895299]
[5.67158180, -5.40649920, 6.52160850]
[5.72837998, -5.39374228, 6.52394397]
[5.78505047, -5.38085416, 6.52642594]
[5.84156828, -5.36776139, 6.52972352]
[5.89796670, -5.35457573, 6.53242199]
[5.95424437, -5.34129786, 6.53475831]
[6.01038790, -5.32788889, 6.53726638]
[6.06636810, -5.31426673, 6.54069430]
[6.12222455, -5.30055714, 6.54344309]
[6.17795610, -5.28676117, 6.54577880]
[6.23354697, -5.27283427, 6.54831328]
[6.28896311, -5.25868500, 6.55188130]
[6.34425120, -5.24445382, 6.55468670]
[6.39941056, -5.23014284, 6.55701976]
[6.45442264, -5.21570121, 6.55958018]
[6.50924785, -5.20102768, 6.56329499]
[6.56394081, -5.18627791, 6.56616062]
[6.61850158, -5.17145567, 6.56848708]
[6.67290842, -5.15650319, 6.57107215]
[6.72711547, -5.14130907, 6.57493903]
[6.78118605, -5.12604429, 6.57787034]
[6.83512145, -5.11071518, 6.58018708]
[6.88889628, -5.09525654, 6.58279402]
[6.94245791, -5.07954717, 6.58680928]
[6.99587872, -5.06377216, 6.58981061]
[7.04916179, -5.04794162, 6.59211537]
[7.10227781, -5.03198284, 6.59473927]
[7.15516724, -5.01576591, 6.59888757]
[7.20791128, -4.99948762, 6.60195812]
[7.26051542, -4.98316299, 6.60424809]
[7.31294630, -4.96671213, 6.60688300]
[7.36513750, -4.94999777, 6.61114404]
[7.41717851, -4.93322553, 6.61428106]
[7.46907785, -4.91641635, 6.61655420]
[7.52079806, -4.89948373, 6.61919433]
[7.57226603, -4.88228452, 6.62354612]
[7.62357880, -4.86503009, 6.62674606]
[7.67474847, -4.84774817, 6.62900178]
[7.72573350, -4.83034634, 6.63164288]
[7.77645438, -4.81267685, 6.63606646]
[7.82701478, -4.79495401, 6.63932776]
[7.87743099, -4.77721305, 6.64156807]
[7.92765747, -4.75935635, 6.64420801]
[7.97760848, -4.74123262, 6.64868879]
[8.02739354, -4.72305670, 6.65201201]
[8.07703358, -4.70487174, 6.65424167]
[8.12647920, -4.68657575, 6.65688076]
[8.17563862, -4.66801468, 6.66140898]
[8.22462646, -4.64940196, 6.66479677]
[8.27346868, -4.63078883, 6.66702289]
[8.32211220, -4.61206979, 6.66966379]
[8.37045931, -4.59308862, 6.67423385]
[8.41862909, -4.57405576, 6.67769051]
[8.46665280, -4.55503055, 6.67992203]
[8.51447393, -4.53590483, 6.68256931]
[8.56198899, -4.51652067, 6.68717855]
[8.60932088, -4.49708432, 6.69070890]
[8.65650640, -4.47766304, 6.69295568]
[8.70348580, -4.45814677, 6.69561522]
[8.75015002, -4.43837630, 6.70026322]
[8.79662523, -4.41855279, 6.70387223]
[8.84295383, -4.39875105, 6.70614432]
[8.88907314, -4.37885989, 6.70882264]
[8.93486872, -4.35871918, 6.71351036]
[8.98046949, -4.33852439, 6.71720208]
[9.02592351, -4.31835735, 6.71950867]
[9.07116540, -4.29810644, 6.72221232]
[9.11607557, -4.27761094, 6.72694154]
[9.16078529, -4.25706032, 6.73071788]
[9.20534824, -4.23654286, 6.73306597]
[9.24969646, -4.21594695, 6.73580115]
[9.29370540, -4.19511162, 6.74057448]
[9.33750860, -4.17422052, 6.74443432]
[9.38116515, -4.15336758, 6.74682718]
[9.42460438, -4.13244125, 6.74960106]
[9.46769637, -4.11128087, 6.75442567]
[9.51057748, -4.09006460, 6.75836941]
[9.55331256, -4.06889167, 6.76080561]
[9.59582755, -4.04765007, 6.76362328]
[9.63798619, -4.02618012, 6.76850745]
[9.67992804, -4.00465344, 6.77255097]
[9.72172497, -3.98317531, 6.77503919]
[9.76329934, -3.96163329, 6.77790613]
[9.80450823, -3.93986902, 6.78285318]
[9.84549360, -3.91804583, 6.78701544]
[9.88633515, -3.89627543, 6.78957580]
[9.92695228, -3.87444600, 6.79250242]
[9.96719609, -3.85240044, 6.79751583]
[10.00720977, -3.83029334, 6.80180467]
[10.04708042, -3.80824190, 6.80445493]
[10.08672539, -3.78613614, 6.80745203]
[10.12599062, -3.76382019, 6.81253656]
[10.16501973, -3.74144031, 6.81695305]
[10.20390639, -3.71911785, 6.81970430]
[10.24256656, -3.69674563, 6.82277977]
[10.28084171, -3.67416896, 6.82793966]
[10.31887527, -3.65152626, 6.83248416]
[10.35676687, -3.62894202, 6.83534423]
[10.39443167, -3.60631245, 6.83850343]
[10.43170722, -3.58348402, 6.84374126]
[10.46873667, -3.56058835, 6.84840607]
[10.50562459, -3.53775158, 6.85137701]
[10.54228568, -3.51487367, 6.85462375]
[10.57855400, -3.49180243, 6.85994201]
[10.61457228, -3.46866324, 6.86472424]
[10.65044939, -3.44558290, 6.86781019]
[10.68610004, -3.42246544, 6.87114837]
[10.72135520, -3.39916004, 6.87654956]
[10.75635665, -3.37578597, 6.88145187]
[10.79121719, -3.35247012, 6.88466072]
[10.82585228, -3.32912122, 6.88809346]
[10.86009048, -3.30558942, 6.89357802]
[10.89407182, -3.28198829, 6.89860032]
[10.92791220, -3.25844406, 6.90193991]
[10.96152895, -3.23487093, 6.90546836]
[10.99474903, -3.21111962, 6.91103374]
[11.02770958, -3.18729828, 6.91617498]
[11.06052865, -3.16353166, 6.91965409]
[11.09312678, -3.13974053, 6.92327860]
[11.12533015, -3.11577581, 6.92891864]
[11.15727321, -3.09174192, 6.93415530]
[11.18907359, -3.06775973, 6.93777192]
[11.22065526, -3.04375670, 6.94149954]
[11.25184346, -3.01958516, 6.94722021]
[11.28277007, -2.99534510, 6.95256211]
[11.31355262, -2.97115348, 6.95632560]
[11.34411949, -2.94694491, 6.96015653]
[11.37429555, -2.92257315, 6.96595022]
[11.40420844, -2.89813294, 6.97140118]
[11.43397572, -2.87373765, 6.97531676]
[11.46353516, -2.84933250, 6.97920150]
[11.49271621, -2.82477231, 6.98496365]
[11.52163753, -2.80014691, 6.99041373]
[11.55040899, -2.77556054, 6.99444696]
[11.57897492, -2.75096708, 6.99842967]
[11.60716423, -2.72622546, 7.00425662]
[11.63508936, -2.70141698, 7.00984145]
[11.66286222, -2.67664327, 7.01405065]
[11.69043930, -2.65187043, 7.01807828]
[11.71766086, -2.62696612, 7.02375947]
[11.74461804, -2.60199595, 7.02931964]
[11.77141470, -2.57705149, 7.03367339]
[11.79800999, -2.55210367, 7.03791096]
[11.82423337, -2.52702153, 7.04389836]
[11.85018034, -2.50186710, 7.04981264]
[11.87596793, -2.47673689, 7.05443523]
[11.90157697, -2.45161999, 7.05862302]
[11.92687953, -2.42641457, 7.06396116]
[11.95190363, -2.40113750, 7.06959303]
[11.97674723, -2.37586628, 7.07433465]
[12.00138341, -2.35058665, 7.07898594]
[12.02563215, -2.32517746, 7.08541572]
[12.04958314, -2.29968647, 7.09191457]
[12.07337128, -2.27421134, 7.09707090]
[12.09699894, -2.24875935, 7.10150496]
[12.12037222, -2.22326192, 7.10655923]
[12.14344129, -2.19768259, 7.11242368]
[12.16630865, -2.17209035, 7.11764944]
[12.18898028, -2.14649404, 7.12258412]
[12.21129475, -2.12079052, 7.12898858]
[12.23330192, -2.09500303, 7.13569344]
[12.25512990, -2.06921453, 7.14128819]
[12.27679529, -2.04344121, 7.14616303]
[12.29820048, -2.01762037, 7.15166332]
[12.31928678, -1.99171448, 7.15804660]
[12.34016592, -1.96578850, 7.16378504]
[12.36086420, -1.93986252, 7.16901590]
[12.38125289, -1.91386079, 7.17525429]
[12.40132630, -1.88777625, 7.18207573]
[12.42120165, -1.86167413, 7.18808098]
[12.44090140, -1.83557180, 7.19350638]
[12.46030978, -1.80940516, 7.19975872]
[12.47940378, -1.78315893, 7.20665474]
[12.49829379, -1.75688955, 7.21284829]
[12.51699936, -1.73061150, 7.21856739]
[12.53539341, -1.70426036, 7.22524772]
[12.55347866, -1.67783311, 7.23240639]
[12.57136328, -1.65138136, 7.23882415]
[12.58905783, -1.62491456, 7.24483079]
[12.60642993, -1.59837146, 7.25185361]
[12.62350206, -1.57175678, 7.25920522]
[12.64037634, -1.54511568, 7.26581628]
[12.65705140, -1.51845186, 7.27212842]
[12.67338380, -1.49170600, 7.27958796]
[12.68942112, -1.46489039, 7.28722876]
[12.70526540, -1.43804638, 7.29407520]
[12.72091705, -1.41117803, 7.30055733]
[12.73626129, -1.38424069, 7.30788251]
[12.75131869, -1.35723720, 7.31546297]
[12.76617135, -1.33019719, 7.32247284]
[12.78081719, -1.30312294, 7.32926808]
[12.79513651, -1.27597360, 7.33701627]
[12.80916468, -1.24875514, 7.34496127]
[12.82298613, -1.22149471, 7.35230121]
[12.83660805, -1.19419740, 7.35930104]
[12.84995614, -1.16683977, 7.36678702]
[12.86301898, -1.13941549, 7.37462711]
[12.87585434, -1.11193967, 7.38217176]
[12.88847645, -1.08441776, 7.38948077]
[12.90082929, -1.05683434, 7.39717439]
[12.91289204, -1.02918185, 7.40525786]
[12.92471329, -1.00147049, 7.41315046]
[12.93630323, -0.97370395, 7.42090403]
[12.94760066, -0.94586833, 7.42913514]
[12.95860550, -0.91796107, 7.43763743]
[12.96936308, -0.88999034, 7.44592603]
[12.97988247, -0.86195919, 7.45406079]
[12.99011930, -0.83385941, 7.46251642]
[13.00006654, -0.80568793, 7.47122010]
[13.00975502, -0.77744864, 7.47982037]
[13.01919196, -0.74914339, 7.48833908]
[13.02833814, -0.72076660, 7.49717263]
[13.03719099, -0.69231616, 7.50621717]
[13.04577592, -0.66379419, 7.51518657]
[13.05409899, -0.63520202, 7.52409516]
[13.06212674, -0.60653638, 7.53327871]
[13.06985688, -0.57779553, 7.54265148]
[13.07730909, -0.54898017, 7.55198559]
[13.08448869, -0.52009118, 7.56128088]
[13.09136712, -0.49112707, 7.57082025]
[13.09794242, -0.46208642, 7.58053040]
[13.10422995, -0.43296907, 7.59022684]
[13.11023428, -0.40377558, 7.59990103]
[13.11593008, -0.37450583, 7.60979942]
[13.12131577, -0.34515868, 7.61985477]
[13.12640393, -0.31573344, 7.62991047]
[13.13119848, -0.28623049, 7.63995328]
[13.13567644, -0.25665088, 7.65020401]
[13.13983654, -0.22699370, 7.66059931]
[13.14368940, -0.19725793, 7.67100211]
[13.14723835, -0.16744388, 7.68139686]
[13.15046210, -0.13755363, 7.69198612]
[13.15335968, -0.10758649, 7.70270865]
[13.15594031, -0.07754122, 7.71344072]
[13.15820684, -0.04741813, 7.72416590]
[13.16013921, -0.01722028, 7.73507351]
[13.16173672, 0.01305285, 7.74610344]
[13.16300763, 0.04340262, 7.75714103]
[13.16395434, 0.07382868, 7.76816986]
[13.16455781, 0.10432703, 7.77936928]
[13.16481757, 0.13489803, 7.79067978]
[13.16474121, 0.16554314, 7.80199309]
[13.16433071, 0.19626193, 7.81329323]
[13.16356795, 0.22704948, 7.82475159]
[13.16245269, 0.25790602, 7.83630911]
[13.16099197, 0.28883308, 7.84786232]
[13.15918747, 0.31983010, 7.85939582]
[13.15702192, 0.35089132, 7.87107426]
[13.15449528, 0.38201684, 7.88283914]
[13.15161417, 0.41320823, 7.89459089]
[13.14837999, 0.44446479, 7.90631477]
[13.14477636, 0.47577999, 7.91816931]
[13.14080341, 0.50715378, 7.93009687]
[13.13646738, 0.53858777, 7.94200131]
[13.13176948, 0.57008110, 7.95386857]
[13.12669421, 0.60162652, 7.96585140]
[13.12124184, 0.63322387, 7.97789332]
[13.11541830, 0.66487476, 7.98990146]
[13.10922464, 0.69657813, 8.00186238]
[13.10264627, 0.72832615, 8.01392331]
[13.09568359, 0.76011849, 8.02602918]
[13.08834222, 0.79195677, 8.03809034]
[13.08062314, 0.82383973, 8.05009401]
[13.07251264, 0.85575901, 8.06218201]
[13.06401127, 0.88771415, 8.07430090]
[13.05512437, 0.91970670, 8.08636432]
[13.04585285, 0.95173526, 8.09836006]
[13.03618395, 0.98379099, 8.11042475]
[13.02611833, 1.01587329, 8.12250676]
[13.01566108, 1.04798366, 8.13452295]
[13.00481310, 1.08012051, 8.14646175]
[12.99356256, 1.11227464, 8.15845473]
[12.98191023, 1.14444532, 8.17045218]
[12.96986098, 1.17663393, 8.18237417]
[12.95741577, 1.20883877, 8.19420975]
[12.94456368, 1.24105032, 8.20608565]
[12.93130559, 1.27326772, 8.21795412]
[12.91764621, 1.30549227, 8.22973838]
[12.90358656, 1.33772212, 8.24142805]
[12.88911663, 1.36994754, 8.25314528]
[12.87423744, 1.40216753, 8.26484429]
[12.85895355, 1.43438332, 8.27645129]
[12.84326611, 1.46659295, 8.28795649]
[12.82716599, 1.49878653, 8.29947770]
[12.81065434, 1.53096295, 8.31097104]
[12.79373566, 1.56312337, 8.32236561]
[12.77641122, 1.59526577, 8.33365213]
[12.75867274, 1.62738015, 8.34494435]
[12.74052158, 1.65946533, 8.35620023]
[12.72196213, 1.69152242, 8.36735157]
[12.70299588, 1.72354936, 8.37838958]
[12.68361537, 1.75553610, 8.38942419]
[12.66382212, 1.78748144, 8.40041512]
[12.64362052, 1.81938645, 8.41129668]
[12.62301226, 1.85124908, 8.42206050]
[12.60199068, 1.88305931, 8.43281302]
[12.58055748, 1.91481591, 8.44351552]
[12.55871710, 1.94651998, 8.45410470]
[12.53647139, 1.97816951, 8.46457257]
[12.51381451, 2.00975457, 8.47502226]
[12.49074835, 2.04127395, 8.48541657]
[12.46727737, 2.07272880, 8.49569437]
[12.44340367, 2.10411721, 8.50584801]
[12.41912213, 2.13542938, 8.51597755]
[12.39443486, 2.16666416, 8.52604718]
[12.36934635, 2.19782279, 8.53599778]
[12.34385898, 2.22890351, 8.54582203]
[12.31796829, 2.25989670, 8.55561712]
[12.29167661, 2.29080133, 8.56534849]
[12.26498850, 2.32161875, 8.57495890]
[12.23790656, 2.35234740, 8.58444135]
[12.21042702, 2.38297788, 8.59389031]
[12.18255237, 2.41350932, 8.60327240]
[12.15428728, 2.44394322, 8.61253213]
[12.12563455, 2.47427824, 8.62166279]
[12.09659103, 2.50450529, 8.63075629]
[12.06715942, 2.53462366, 8.63978034]
[12.03734444, 2.56463505, 8.64868111]
[12.00714912, 2.59453838, 8.65745218]
[11.97657088, 2.62432489, 8.66618301]
[11.94561258, 2.65399407, 8.67484231]
[11.91427902, 2.68354786, 8.68337787]
[11.88257342, 2.71298545, 8.69178354]
[11.85049372, 2.74229845, 8.70014644]
[11.81804295, 2.77148660, 8.70843623]
[11.78522596, 2.80055205, 8.71660223]
[11.75204613, 2.82949433, 8.72463860]
[11.71850189, 2.85830543, 8.73263020]
[11.68459641, 2.88698534, 8.74054756]
[11.65033456, 2.91553647, 8.74834155]
[11.61571986, 2.94395868, 8.75600662]
[11.58075119, 2.97224436, 8.76362541]
[11.54543182, 3.00039377, 8.77116933]
[11.50976664, 3.02840958, 8.77859072]
[11.47375928, 3.05629196, 8.78588440]
[11.43740899, 3.08403375, 8.79313081]
[11.40071914, 3.11163546, 8.80030220]
[11.36369460, 3.13910002, 8.80735241]
[11.32633909, 3.16642792, 8.81427658]
[11.28865220, 3.19361242, 8.82115306]
[11.25063734, 3.22065429, 8.82795489]
[11.21229936, 3.24755669, 8.83463738]
[11.17364201, 3.27432044, 8.84119606]
[11.13466519, 3.30093919, 8.84770716]
[11.09537231, 3.32741396, 8.85414454]
[11.05576818, 3.35374813, 8.86046495]
[11.01585657, 3.37994280, 8.86666432]
[10.97563760, 3.40599201, 8.87281684]
[10.93511471, 3.43189701, 8.87889714]
[10.89429260, 3.45766136, 8.88486338]
[10.85317504, 3.48328639, 8.89071191]
[10.81176234, 3.50876654, 8.89651494]
[10.77005791, 3.53410322, 8.90224784]
[10.72806636, 3.55930016, 8.90787013]
[10.68579140, 3.58435889, 8.91337859]
[10.64323350, 3.60927416, 8.91884357]
[10.60039603, 3.63404756, 8.92424108]
[10.55728347, 3.65868291, 8.92953196]
[10.51389946, 3.68318192, 8.93471344]
[10.47024458, 3.70753961, 8.93985408]
[10.42632214, 3.73175768, 8.94493050]
[10.38213646, 3.75584003, 8.94990476]
[10.33769112, 3.77978849, 8.95477455]
[10.29298677, 3.80359830, 8.95960677]
[10.24802661, 3.82727122, 8.96437857]
[10.20281484, 3.85081121, 8.96905309]
[10.15735490, 3.87422013, 8.97362851]
[10.11164751, 3.89749343, 8.97817025]
[10.06569576, 3.92063288, 8.98265584]
[10.01950370, 3.94364244, 8.98704941]
[9.97307464, 3.96652400, 8.99134960]
[9.92640931, 3.98927309, 8.99562054]
[9.87951070, 4.01189152, 8.99984002]
[9.83238269, 4.03438318, 9.00397299]
[9.78502846, 4.05674995, 9.00801857]
[9.73744873, 4.07898741, 9.01203983]
[9.68964637, 4.10109733, 9.01601463]
[9.64162511, 4.12308355, 9.01990860]
[9.59338798, 4.14494787, 9.02372132]
[9.54493567, 4.16668587, 9.02751505]
[9.49627094, 4.18829925, 9.03126754]
[9.44739735, 4.20979179, 9.03494493]
[9.39831778, 4.23116518, 9.03854725]
[9.34903288, 4.25241492, 9.04213620]
[9.29954530, 4.27354266, 9.04568927]
[9.24985843, 4.29455208, 9.04917289]
[9.19997501, 4.31544472, 9.05258754]
[9.14989564, 4.33621599, 9.05599465]
[9.09962284, 4.35686746, 9.05937124]
[9.04915986, 4.37740269, 9.06268384]
[8.99850930, 4.39782308, 9.06593340]
[8.94767168, 4.41812388, 9.06918133]
[8.89664943, 4.43830658, 9.07240398]
[8.84544564, 4.45837462, 9.07556784]
[8.79406277, 4.47832927, 9.07867428]
[8.74250128, 4.49816557, 9.08178498]
[8.69076348, 4.51788491, 9.08487546]
[8.63885235, 4.53749066, 9.08791196]
[8.58677021, 4.55698392, 9.09089625]
[8.53451744, 4.57635949, 9.09389059]
[8.48209626, 4.59561872, 9.09686948]
[8.42950951, 4.61476486, 9.09979873]
[8.37675941, 4.63379885, 9.10268055]
[8.32384625, 4.65271528, 9.10557797]
[8.27077218, 4.67151540, 9.10846434]
[8.21753992, 4.69020242, 9.11130490]
[8.16415155, 4.70877711, 9.11410229]
[8.11060733, 4.72723381, 9.11692053]
[8.05690931, 4.74557372, 9.11973169]
[8.00306010, 4.76380001, 9.12250033]
[7.94906169, 4.78191330, 9.12522949]
[7.89491427, 4.79990767, 9.12798439]
[7.84061982, 4.81778430, 9.13073573]
[7.78618085, 4.83554633, 9.13344725]
[7.73159926, 4.85319425, 9.13612240]
[7.67687518, 4.87072188, 9.13882779]
[7.62201053, 4.88813040, 9.14153260]
[7.56700774, 4.90542294, 9.14419974]
[7.51186861, 4.92259990, 9.14683307]
[7.45659324, 4.93965482, 9.14950065]
[7.40118348, 4.95658893, 9.15217016]
[7.34564168, 4.97340534, 9.15480359]
[7.28996958, 4.99010439, 9.15740521]
[7.23416722, 5.00667937, 9.16004464]
[7.17823641, 5.02313155, 9.16268798]
[7.12217943, 5.03946409, 9.16529632]
[7.06599795, 5.05567724, 9.16787435]
[7.00969199, 5.07176409, 9.17049326]
[6.95326331, 5.08772595, 9.17311761]
[6.89671412, 5.10356606, 9.17570754]
[6.84004602, 5.11928459, 9.17826820]
[6.78325903, 5.13487445, 9.18087236]
[6.72635486, 5.15033704, 9.18348302]
[6.66933566, 5.16567564, 9.18605944]
[6.61220298, 5.18089043, 9.18860722]
[6.55495683, 5.19597410, 9.19120070]
[6.49759889, 5.21092816, 9.19380132]
[6.44013124, 5.22575600, 9.19636752]
[6.38255537, 5.24045776, 9.19890536]
[6.32487132, 5.25502597, 9.20149070]
[6.26708071, 5.26946227, 9.20408347]
[6.20918558, 5.28377015, 9.20664134]
[6.15118738, 5.29794972, 9.20917085]
[6.09308614, 5.31199340, 9.21174933]
[6.03488347, 5.32590294, 9.21433520]
[5.97658134, 5.33968195, 9.21688546]
[5.91818117, 5.35333054, 9.21940715]
[5.85968300, 5.36684101, 9.22197897]
[5.80108841, 5.38021527, 9.22455790]
[5.74239932, 5.39345701, 9.22710032]
[5.68361711, 5.40656637, 9.22961382]
[5.62474185, 5.41953556, 9.23217837]
[5.56577508, 5.43236663, 9.23474953]
[5.50671868, 5.44506339, 9.23728317]
[5.44757398, 5.45762598, 9.23978745]
[5.38834109, 5.47004655, 9.24234351]
[5.32902153, 5.48232729, 9.24490554]
[5.26961711, 5.49447214, 9.24742896]
[5.21012912, 5.50648125, 9.24992253]
[5.15055773, 5.51834670, 9.25246850]
[5.09090442, 5.53007085, 9.25501966]
[5.03117094, 5.54165774, 9.25753111]
[4.97135855, 5.55310756, 9.26001222]
[4.91146747, 5.56441229, 9.26254627]
[4.85149915, 5.57557450, 9.26508467]
[4.79145527, 5.58659833, 9.26758227]
[4.73133708, 5.59748396, 9.27004906]
[4.67114484, 5.60822335, 9.27256933]
[4.61087995, 5.61881922, 9.27509306]
[4.55054406, 5.62927581, 9.27757492]
[4.49013837, 5.63959332, 9.28002560]
[4.42966320, 5.64976365, 9.28253030]
[4.36911992, 5.65978971, 9.28503756]
[4.30851012, 5.66967582, 9.28750194]
[4.24783499, 5.67942220, 9.28993485]
[4.18709487, 5.68902068, 9.29242238]
[4.12629112, 5.69847436, 9.29491159]
[4.06542527, 5.70778765, 9.29735698]
[4.00449847, 5.71696075, 9.29977069]
[3.94351113, 5.72598546, 9.30223975]
[3.88246458, 5.73486504, 9.30470961]
[3.82136028, 5.74360398, 9.30713477]
[3.76019937, 5.75220246, 9.30952819]
[3.69898231, 5.76065225, 9.31197778]
[3.63771039, 5.76895676, 9.31442733]
[3.57638503, 5.77712058, 9.31683138]
[3.51500733, 5.78514386, 9.31920374]
[3.45357781, 5.79301827, 9.32163324]
[3.39209774, 5.80074745, 9.32406190]
[3.33056847, 5.80833602, 9.32644432]
[3.26899108, 5.81578412, 9.32879521]
[3.20736617, 5.82308334, 9.33120438]
[3.14569495, 5.83023749, 9.33361193]
[3.08397873, 5.83725127, 9.33597256]
[3.02221858, 5.84412476, 9.33830194]
[2.96041514, 5.85084945, 9.34069093]
[2.89856960, 5.85742938, 9.34307753]
[2.83668321, 5.86386927, 9.34541658]
[2.77475702, 5.87016916, 9.34772475]
[2.71279174, 5.87632043, 9.35009406]
[2.65078853, 5.88232732, 9.35246022]
[2.58874859, 5.88819460, 9.35477823]
[2.52667294, 5.89392224, 9.35706583]
[2.46456238, 5.89950150, 9.35941630]
[2.40241801, 5.90493684, 9.36176286]
[2.34024098, 5.91023305, 9.36406066]
[2.27803233, 5.91539005, 9.36632862]
[2.21579289, 5.92039895, 9.36866140]
[2.15352374, 5.92526442, 9.37098948]
[2.09122600, 5.92999131, 9.37326818]
[2.02890066, 5.93457944, 9.37551769]
[1.96654867, 5.93901976, 9.37783419]
[1.90417104, 5.94331719, 9.38014515]
[1.84176884, 5.94747661, 9.38240609]
[1.77934308, 5.95149774, 9.38463854]
[1.71689477, 5.95537134, 9.38694040]
[1.65442488, 5.95910261, 9.38923582]
[1.59193445, 5.96269644, 9.39148050]
[1.52942446, 5.96615248, 9.39369747]
[1.46689602, 5.96946123, 9.39598653]
[1.40435007, 5.97262821, 9.39826812]
[1.34178757, 5.97565835, 9.40049819]
[1.27920953, 5.97855115, 9.40270140]
[1.21661714, 5.98129690, 9.40497962]
[1.15401128, 5.98390142, 9.40724923]
[1.09139289, 5.98636969, 9.40946645]
[1.02876299, 5.98870106, 9.41165768]
[0.96612283, 5.99088556, 9.41392716]
[0.90347327, 5.99292937, 9.41618671]
[0.84081520, 5.99483750, 9.41839288]
[0.77814963, 5.99660915, 9.42057400]
[0.71547795, 5.99823405, 9.42283691]
[0.65280093, 5.99971878, 9.42508837]
[0.59011943, 6.00106838, 9.42728532]
[0.52743448, 6.00228190, 9.42945821]
[0.46474758, 6.00334872, 9.43171679]
[0.40205943, 6.00427588, 9.43396215]
[0.33937085, 6.00506845, 9.43615170]
[0.27668289, 6.00572529, 9.43831824]
[0.21399718, 6.00623542, 9.44057476]
[0.15131434, 6.00660638, 9.44281599]
[0.08863515, 6.00684326, 9.44499994]
[0.02596069, 6.00694475, 9.44716200]
[-0.03670729, 6.00689943, 9.44941874]
[-0.09936824, 6.00671542, 9.45165779]
[-0.16202143, 6.00639785, 9.45383788]
[-0.22466574, 6.00594517, 9.45599727]
[-0.28729927, 6.00534552, 9.45825655]
[-0.34992159, 6.00460765, 9.46049534]
[-0.41253199, 6.00373672, 9.46267323]
[-0.47512931, 6.00273094, 9.46483173]
[-0.53771149, 6.00157794, 9.46709588]
[-0.60027822, 6.00028720, 9.46933624]
[-0.66282883, 5.99886391, 9.47151354]
[-0.72536210, 5.99730599, 9.47367286]
[-0.78787581, 5.99560053, 9.47594422]
[-0.85036979, 5.99375781, 9.47818795]
[-0.91284338, 5.99178305, 9.48036614]
[-0.97529532, 5.98967388, 9.48252793]
[-1.03772318, 5.98741673, 9.48480887]
[-1.10012697, 5.98502285, 9.48705771]
[-1.16250605, 5.98249745, 9.48923820]
[-1.22485910, 5.97983783, 9.49140404]
[-1.28718348, 5.97702971, 9.49369699]
[-1.34947937, 5.97408542, 9.49595259]
[-1.41174619, 5.97101017, 9.49813668]
[-1.47398251, 5.96780086, 9.50030810]
[-1.53618545, 5.96444244, 9.50261554]
[-1.59835544, 5.96094845, 9.50487951]
[-1.66049191, 5.95732410, 9.50706841]
[-1.72259335, 5.95356585, 9.50924685]
[-1.78465659, 5.94965777, 9.51157136]
[-1.84668235, 5.94561479, 9.51384526]
[-1.90867008, 5.94144211, 9.51604005]
[-1.97061814, 5.93713567, 9.51822695]
[-2.03252308, 5.93267856, 9.52057123]
[-2.09438594, 5.92808731, 9.52285656]
[-2.15620618, 5.92336707, 9.52505823]
[-2.21798203, 5.91851322, 9.52725493]
[-2.27970970, 5.91350772, 9.52962185]
[-2.34139062, 5.90836894, 9.53192009]
[-2.40302426, 5.90310197, 9.53412952]
[-2.46460870, 5.89770154, 9.53633736]
[-2.52613974, 5.89214832, 9.53872999]
[-2.58761931, 5.88646282, 9.54104258]
[-2.64904687, 5.88065002, 9.54326054]
[-2.71042031, 5.87470390, 9.54548081]
[-2.77173498, 5.86860370, 9.54790248]
[-2.83299339, 5.86237235, 9.55023086]
[-2.89419499, 5.85601469, 9.55245802]
[-2.95533745, 5.84952387, 9.55469199]
[-3.01641560, 5.84287746, 9.55714632]
[-3.07743264, 5.83610121, 9.55949194]
[-3.13838800, 5.82919978, 9.56172885]
[-3.19927910, 5.82216534, 9.56397780]
[-3.26010015, 5.81497357, 9.56646880]
[-3.32085520, 5.80765347, 9.56883314]
[-3.38154364, 5.80020947, 9.57108024]
[-3.44216256, 5.79263260, 9.57334542]
[-3.50270551, 5.78489641, 9.57587751]
[-3.56317752, 5.77703361, 9.57826213]
[-3.62357794, 5.76904834, 9.58051976]
[-3.68390348, 5.76093036, 9.58280242]
[-3.74414689, 5.75265074, 9.58538053]
[-3.80431439, 5.74424649, 9.58778707]
[-3.86440526, 5.73572139, 9.59005544]
[-3.92441579, 5.72706374, 9.59235687]
[-3.98433775, 5.71824177, 9.59498649]
[-4.04417884, 5.70929740, 9.59741675]
[-4.10393823, 5.70023404, 9.59969598]
[-4.16361169, 5.69103826, 9.60201743]
[-4.22318988, 5.68167509, 9.60470469]
[-4.28268220, 5.67219203, 9.60716067]
[-4.34208775, 5.66259206, 9.60945077]
[-4.40140166, 5.65285982, 9.61179352]
[-4.46061328, 5.64295663, 9.61454519]
[-4.51973407, 5.63293637, 9.61702918]
[-4.57876298, 5.62280156, 9.61933006]
[-4.63769445, 5.61253463, 9.62169536]
[-4.69651625, 5.60209265, 9.62451892]
[-4.75524227, 5.59153674, 9.62703357]
[-4.81387135, 5.58086894, 9.62934504]
[-4.87239707, 5.57006917, 9.63173410]
[-4.93080532, 5.55908966, 9.63463768]
[-4.98911291, 5.54799966, 9.63718611]
[-5.04731853, 5.53680077, 9.63950795]
[-5.10541475, 5.52547008, 9.64192187]
[-5.16338530, 5.51395436, 9.64491387]
[-5.22125034, 5.50233190, 9.64749919]
[-5.27900847, 5.49060396, 9.64983063]
[-5.33665107, 5.47874441, 9.65227018]
[-5.39415931, 5.46669394, 9.65535892]
[-5.45155733, 5.45454100, 9.65798211]
[-5.50884361, 5.44228648, 9.66032020]
[-5.56600812, 5.42990050, 9.66278561]
[-5.62302895, 5.41731679, 9.66598253]
[-5.67993495, 5.40463522, 9.66864868]
[-5.73672457, 5.39185654, 9.67099233]
[-5.79338607, 5.37894659, 9.67348425]
[-5.84989399, 5.36583142, 9.67679879]
[-5.90628265, 5.35262360, 9.67950880]
[-5.96255050, 5.33932378, 9.68185364]
[-6.01868374, 5.32589279, 9.68437224]
[-6.07465265, 5.31224798, 9.68781871]
[-6.13049798, 5.29851597, 9.69058006]
[-6.18621838, 5.28469785, 9.69292463]
[-6.24179760, 5.27074871, 9.69547023]
[-6.29720097, 5.25657653, 9.69905834]
[-6.35247651, 5.24232266, 9.70187738]
[-6.40762333, 5.22798930, 9.70421965]
[-6.46262235, 5.21352521, 9.70679173]
[-6.51743325, 5.19882853, 9.71052787]
[-6.57211216, 5.18405582, 9.71340808]
[-6.62665895, 5.16921101, 9.71574400]
[-6.68105124, 5.15423587, 9.71834122]
[-6.73524237, 5.13901841, 9.72223054]
[-6.78929732, 5.12373045, 9.72517763]
[-6.84321721, 5.10837858, 9.72750423]
[-6.89697595, 5.09289711, 9.73012367]
[-6.95052001, 5.07716435, 9.73416142]
[-7.00392357, 5.06136605, 9.73717934]
[-7.05718957, 5.04551265, 9.73949430]
[-7.11028791, 5.02953100, 9.74213093]
[-7.16315812, 5.01329078, 9.74630112]
[-7.21588327, 4.99698923, 9.74938888]
[-7.26846875, 4.98064178, 9.75168942]
[-7.32088036, 4.96416813, 9.75433725]
[-7.37305070, 4.94743080, 9.75861916]
[-7.42507118, 4.93063550, 9.76177386]
[-7.47695027, 4.91380372, 9.76405801]
[-7.52864960, 4.89684857, 9.76671131]
[-7.58009512, 4.87962686, 9.77108288]
[-7.63138570, 4.86234976, 9.77430106]
[-7.68253355, 4.84504562, 9.77656841]
[-7.73349613, 4.82762167, 9.77922307]
[-7.78419295, 4.80993031, 9.78366555]
[-7.83472954, 4.79218536, 9.78694585]
[-7.88512235, 4.77442267, 9.78919867]
[-7.93532479, 4.75654441, 9.79185271]
[-7.98525016, 4.73839956, 9.79635178]
[-8.03500979, 4.72020219, 9.79969488]
[-8.08462486, 4.70199611, 9.80193814]
[-8.13404489, 4.68367922, 9.80459203]
[-8.18317710, 4.66509786, 9.80913826]
[-8.23213790, 4.64646443, 9.81254694]
[-8.28095358, 4.62783087, 9.81478793]
[-8.32956995, 4.60909165, 9.81744448]
[-8.37788831, 4.59009106, 9.82203244]
[-8.42602946, 4.57103830, 9.82551096]
[-8.47402509, 4.55199341, 9.82775870]
[-8.52181753, 4.53284829, 9.83042258]
[-8.56930233, 4.51344560, 9.83504983]
[-8.61660405, 4.49399022, 9.83860299]
[-8.66375995, 4.47455003, 9.84086736]
[-8.71070918, 4.45501516, 9.84354445]
[-8.75734168, 4.43522709, 9.84821060]
[-8.80378522, 4.41538547, 9.85184304]
[-8.85008276, 4.39556566, 9.85413388]
[-8.89617046, 4.37565675, 9.85683066]
[-8.94193294, 4.35549941, 9.86153669]
[-8.98750066, 4.33528749, 9.86525202]
[-9.03292226, 4.31510333, 9.86757814]
[-9.07813121, 4.29483561, 9.87030098]
[-9.12300700, 4.27432451, 9.87504857]
[-9.16768246, 4.25375796, 9.87884750]
[-9.21221180, 4.23322452, 9.88121488]
[-9.25652589, 4.21261292, 9.88396992]
[-9.30049920, 4.19176321, 9.88876220]
[-9.34426696, 4.17085765, 9.89264273]
[-9.38788883, 4.14999031, 9.89505293]
[-9.43129270, 4.12904973, 9.89784772]
[-9.47434732, 4.10787655, 9.90269389]
[-9.51719117, 4.08664756, 9.90665926]
[-9.55988996, 4.06546226, 9.90911040]
[-9.60236789, 4.04420844, 9.91194857]
[-9.64448699, 4.02272795, 9.91685522]
[-9.68638898, 4.00119042, 9.92092621]
[-9.72814716, 3.97970184, 9.92343240]
[-9.76968205, 3.95814958, 9.92632128]
[-9.81084898, 3.93637692, 9.93129127]
[-9.85179184, 3.91454475, 9.93548522]
[-9.89259196, 3.89276552, 9.93806825]
[-9.93316705, 3.87092750, 9.94101935]
[-9.97336659, 3.84887524, 9.94605657]
[-10.01333550, 3.82676087, 9.95037808]
[-10.05316242, 3.80470204, 9.95305393]
[-10.09276310, 3.78258910, 9.95607759]
[-10.13198202, 3.76026789, 9.96118695]
[-10.17096441, 3.73788229, 9.96563596]
[-10.20980539, 3.71555387, 9.96841396]
[-10.24841936, 3.69317586, 9.97151717]
[-10.28664640, 3.67059537, 9.97670262]
[-10.32463152, 3.64794851, 9.98127930]
[-10.36247574, 3.62535980, 9.98416640]
[-10.40009266, 3.60272592, 9.98735412]
[-10.43731843, 3.57989521, 9.99261833]
[-10.47429765, 3.55699683, 9.99731756]
[-10.51113646, 3.53415704, 10.00031685]
[-10.54774803, 3.51127631, 10.00359269]
[-10.58396502, 3.48820431, 10.00893779]
[-10.61993164, 3.46506411, 10.01375313]
[-10.65575827, 3.44198243, 10.01686666]
[-10.69135803, 3.41886382, 10.02023417]
[-10.72656044, 3.39555942, 10.02566275]
[-10.76150883, 3.37218622, 10.03059778]
[-10.79631757, 3.34887096, 10.03383350]
[-10.83090045, 3.32552277, 10.03729602]
[-10.86508445, 3.30199393, 10.04280904]
[-10.89901127, 3.27839574, 10.04786422]
[-10.93279851, 3.25485423, 10.05122984]
[-10.96636174, 3.23128392, 10.05478823]
[-10.99952624, 3.20753768, 10.06038309]
[-11.03243092, 3.18372145, 10.06555739]
[-11.06519565, 3.15995984, 10.06906133]
[-11.09773918, 3.13617384, 10.07271464]
[-11.12988609, 3.11221636, 10.07838410]
[-11.16177225, 3.08818952, 10.08365651]
[-11.19351737, 3.06421434, 10.08729837]
[-11.22504397, 3.04021868, 10.09105138]
[-11.25617590, 3.01605647, 10.09679732]
[-11.28704628, 2.99182581, 10.10216804]
[-11.31777414, 2.96764341, 10.10595443]
[-11.34828628, 2.94344418, 10.10981268]
[-11.37840596, 2.91908364, 10.11563631]
[-11.40826240, 2.89465476, 10.12111940]
[-11.43797481, 2.87027065, 10.12505934]
[-11.46747887, 2.84587625, 10.12897971]
[-11.49660162, 2.82132781, 10.13479028]
[-11.52546391, 2.79671369, 10.14029108]
[-11.55417832, 2.77213883, 10.14435494]
[-11.58268896, 2.74755807, 10.14835135]
[-11.61082482, 2.72283170, 10.15417580]
[-11.63869812, 2.69803954, 10.15975789]
[-11.66641997, 2.67328145, 10.16397887]
[-11.69394428, 2.64852256, 10.16805223]
[-11.72110576, 2.62362982, 10.17383692]
[-11.74800184, 2.59867062, 10.17948098]
[-11.77474067, 2.57373850, 10.18387072]
[-11.80128447, 2.54880737, 10.18807329]
[-11.82747001, 2.52375066, 10.19391771]
[-11.85338300, 2.49862420, 10.19972632]
[-11.87913431, 2.47351899, 10.20433052]
[-11.90469995, 2.44842104, 10.20861117]
[-11.92993348, 2.42321848, 10.21427466]
[-11.95488826, 2.39794402, 10.22010389]
[-11.97967060, 2.37268041, 10.22490067]
[-12.00426313, 2.34741989, 10.22940599]
[-12.02851069, 2.32205163, 10.23536705]
[-12.05246895, 2.29660655, 10.24153131]
[-12.07625409, 2.27116936, 10.24660735]
[-12.09986591, 2.24574517, 10.25115741]
[-12.12318345, 2.22024860, 10.25668825]
[-12.14620135, 2.19467225, 10.26277767]
[-12.16902825, 2.16908947, 10.26805385]
[-12.19167098, 2.14350988, 10.27291153]
[-12.21398740, 2.11784124, 10.27898680]
[-12.23599712, 2.09209021, 10.28551297]
[-12.25782015, 2.06633300, 10.29108746]
[-12.27947347, 2.04058567, 10.29604283]
[-12.30084446, 2.01477778, 10.30181151]
[-12.32189891, 1.98888616, 10.30832949]
[-12.34275170, 1.96297718, 10.31411512]
[-12.36342626, 1.93706947, 10.31936503]
[-12.38379600, 1.91108988, 10.32558127]
[-12.40384965, 1.88502827, 10.33241120]
[-12.42370469, 1.85894843, 10.33844242]
[-12.44338309, 1.83286739, 10.34391095]
[-12.46276447, 1.80672016, 10.35025174]
[-12.48183162, 1.78049420, 10.35720724]
[-12.50069679, 1.75424571, 10.36343415]
[-12.51937858, 1.72798881, 10.36917927]
[-12.53774928, 1.70166018, 10.37588164]
[-12.55581138, 1.67525641, 10.38306289]
[-12.57367361, 1.64882810, 10.38950254]
[-12.59134515, 1.62238422, 10.39554415]
[-12.60868979, 1.59586348, 10.40263727]
[-12.62573459, 1.56927176, 10.41003925]
[-12.64258358, 1.54265399, 10.41667719]
[-12.65923569, 1.51601424, 10.42299703]
[-12.67555020, 1.48929545, 10.43042560]
[-12.69157076, 1.46250796, 10.43804995]
[-12.70739783, 1.43569144, 10.44490387]
[-12.72302956, 1.40884925, 10.45143007]
[-12.73834333, 1.38193547, 10.45888320]
[-12.75336902, 1.35495522, 10.46655731]
[-12.76819338, 1.32793907, 10.47360657]
[-12.78281579, 1.30089010, 10.48039269]
[-12.79712456, 1.27377077, 10.48803295]
[-12.81114467, 1.24658393, 10.49590580]
[-12.82495599, 1.21935427, 10.50323126]
[-12.83856705, 1.19208715, 10.51023672]
[-12.85190447, 1.16476014, 10.51773013]
[-12.86495565, 1.13736661, 10.52558937]
[-12.87777927, 1.10992124, 10.53315288]
[-12.89039003, 1.08242959, 10.54047643]
[-12.90273290, 1.05487712, 10.54817283]
[-12.91478575, 1.02725607, 10.55626401]
[-12.92659693, 0.99957604, 10.56416975]
[-12.93817664, 0.97184065, 10.57193917]
[-12.94946388, 0.94403665, 10.58018508]
[-12.96045857, 0.91616137, 10.58870202]
[-12.97120614, 0.88822254, 10.59700487]
[-12.98171561, 0.86022316, 10.60515397]
[-12.99194292, 0.83215553, 10.61362043]
[-13.00188103, 0.80401656, 10.62233319]
[-13.01156060, 0.77580978, 10.63094298]
[-13.02098875, 0.74753701, 10.63947241]
[-13.03012641, 0.71919301, 10.64831498]
[-13.03897114, 0.69077564, 10.65736662]
[-13.04754825, 0.66228676, 10.66634288]
[-13.05586364, 0.63372762, 10.67525918]
[-13.06388403, 0.60509525, 10.68444901]
[-13.07160722, 0.57638789, 10.69382621]
[-13.07905276, 0.54760600, 10.70316448]
[-13.08622587, 0.51875040, 10.71246459]
[-13.09309814, 0.48981985, 10.72200742]
[-13.09966765, 0.46081289, 10.73171940]
[-13.10594969, 0.43172916, 10.74141736]
[-13.11194870, 0.40256919, 10.75109355]
[-13.11763951, 0.37333304, 10.76099259]
[-13.12302057, 0.34401953, 10.77104707]
[-13.12810438, 0.31462782, 10.78110155]
[-13.13289475, 0.28515822, 10.79114348]
[-13.13736884, 0.25561198, 10.80139203]
[-13.14152542, 0.22598811, 10.81178375]
[-13.14537500, 0.19628547, 10.82218258]
[-13.14892084, 0.16650431, 10.83257357]
[-13.15214176, 0.13664688, 10.84315783]
[-13.15503682, 0.10671241, 10.85387407]
[-13.15761514, 0.07669956, 10.86459943]
[-13.15987948, 0.04660859, 10.87531804]
[-13.16180992, 0.01644269, 10.88621789]
[-13.16340576, -0.01379872, 10.89723885]
[-13.16467517, -0.04411710, 10.90826708]
[-13.16562045, -0.07451215, 10.91928661]
[-13.16622271, -0.10497974, 10.93047559]
[-13.16648146, -0.13552030, 10.94177452]
[-13.16640418, -0.16613538, 10.95307590]
[-13.16599280, -0.19682458, 10.96436410]
[-13.16522931, -0.22758287, 10.97580945]
[-13.16411344, -0.25841055, 10.98735292]
[-13.16265215, -0.28930924, 10.99889171]
[-13.16084704, -0.32027839, 11.01041078]
[-13.15868096, -0.35131216, 11.02207377]
[-13.15615383, -0.38241069, 11.03382226]
[-13.15327219, -0.41357565, 11.04555725]
[-13.15003737, -0.44480633, 11.05726433]
[-13.14643310, -0.47609613, 11.06910115]
[-13.14245946, -0.50744505, 11.08101010]
[-13.13812260, -0.53885478, 11.09289560]
[-13.13342369, -0.57032444, 11.10474386]
[-13.12834731, -0.60184674, 11.11670685]
[-13.12289370, -0.63342153, 11.12872811]
[-13.11706868, -0.66505050, 11.14071527]
[-13.11087328, -0.69673259, 11.15265517]
[-13.10429298, -0.72845990, 11.16469430]
[-13.09732813, -0.76023214, 11.17677763]
[-13.08998428, -0.79205097, 11.18881597]
[-13.08226235, -0.82391514, 11.20079675]
[-13.07414873, -0.85581622, 11.21286117]
[-13.06564391, -0.88775377, 11.22495581]
[-13.05675314, -0.91972941, 11.23699471]
[-13.04747732, -0.95174170, 11.24896588]
[-13.03780375, -0.98378175, 11.26100537]
[-13.02773304, -1.01584900, 11.27306158]
[-13.01727020, -1.04794497, 11.28505172]
[-13.00641612, -1.08006805, 11.29696443]
[-12.99515903, -1.11220900, 11.30893075]
[-12.98349966, -1.14436709, 11.32090101]
[-12.97144281, -1.17654375, 11.33279558]
[-12.95898941, -1.20873724, 11.34460368]
[-12.94612860, -1.24093800, 11.35645161]
[-12.93286124, -1.27314517, 11.36829164]
[-12.91919197, -1.30536008, 11.38004724]
[-12.90512179, -1.33758086, 11.39170820]
[-12.89064075, -1.36979772, 11.40339628]
[-12.87574985, -1.40200968, 11.41506570]
[-12.86045358, -1.43421797, 11.42664294]
[-12.84475309, -1.46642063, 11.43811831]
[-12.82863929, -1.49860770, 11.44960930]
[-12.81211333, -1.53077808, 11.46107204]
[-12.79517964, -1.56293296, 11.47243584]
[-12.77783949, -1.59507028, 11.48369154]
[-12.76008468, -1.62717998, 11.49495259]
[-12.74191652, -1.65926091, 11.50617695]
[-12.72333937, -1.69131417, 11.51729662]
[-12.70435471, -1.72333769, 11.52830289]
[-12.68495515, -1.75532137, 11.53930548]
[-12.66514220, -1.78726400, 11.55026407]
[-12.64492020, -1.81916668, 11.56111314]
[-12.62429084, -1.85102733, 11.57184443]
[-12.60324755, -1.88283589, 11.58256414]
[-12.58179199, -1.91459112, 11.59323357]
[-12.55992857, -1.94629413, 11.60378954]
[-12.53765917, -1.97794291, 11.61422416]
[-12.51497800, -2.00952747, 11.62464037]
[-12.49188693, -2.04104661, 11.63500095]
[-12.46839040, -2.07250148, 11.64524490]
[-12.44449054, -2.10389016, 11.65536466]
[-12.42018228, -2.13520281, 11.66546013]
[-12.39546772, -2.16643829, 11.67549547]
[-12.37035135, -2.19759785, 11.68541167]
[-12.34483552, -2.22867970, 11.69520151]
[-12.31891589, -2.25967420, 11.70496202]
[-12.29259475, -2.29058033, 11.71465863]
[-12.26587667, -2.32139943, 11.72423420]
[-12.23876423, -2.35212993, 11.73368181]
[-12.21125376, -2.38276243, 11.74309578]
[-12.18334773, -2.41329603, 11.75244273]
[-12.15505080, -2.44373227, 11.76166728]
[-12.12636579, -2.47406979, 11.77076278]
[-12.09728962, -2.50429947, 11.77982101]
[-12.06782498, -2.53442060, 11.78880966]
[-12.03797659, -2.56443491, 11.79767501]
[-12.00774748, -2.59434132, 11.80641071]
[-11.97713515, -2.62413102, 11.81510610]
[-11.94614246, -2.65380354, 11.82372987]
[-11.91477420, -2.68336080, 11.83222991]
[-11.88303359, -2.71280201, 11.84060014]
[-11.85091867, -2.74211876, 11.84892756]
[-11.81843244, -2.77131079, 11.85718182]
[-11.78557975, -2.80038027, 11.86531234]
[-11.75236399, -2.82932673, 11.87331335]
[-11.71878367, -2.85814215, 11.88126958]
[-11.68484194, -2.88682651, 11.88915156]
[-11.65054367, -2.91538226, 11.89691026]
[-11.61589241, -2.94380924, 11.90454020]
[-11.58088708, -2.97209983, 11.91212390]
[-11.54553095, -3.00025431, 11.91963275]
[-11.50982890, -3.02827536, 11.92701922]
[-11.47378460, -3.05616315, 11.93427817]
[-11.43739734, -3.08391051, 11.94148992]
[-11.40067048, -3.11151795, 11.94862674]
[-11.36360888, -3.13898842, 11.95564256]
[-11.32621629, -3.16632242, 11.96253259]
[-11.28849235, -3.19351320, 11.96937503]
[-11.25044045, -3.22056152, 11.97614297]
[-11.21206544, -3.24747057, 11.98279178]
[-11.17337109, -3.27424115, 11.98931708]
[-11.13435734, -3.30086693, 11.99579496]
[-11.09502760, -3.32734892, 12.00219931]
[-11.05538667, -3.35369052, 12.00848695]
[-11.01543832, -3.37989281, 12.01465389]
[-10.97518273, -3.40594985, 12.02077419]
[-10.93462333, -3.43186287, 12.02682250]
[-10.89376480, -3.45763546, 12.03275706]
[-10.85261092, -3.48326893, 12.03857429]
[-10.81116206, -3.50875772, 12.04434629]
[-10.76942160, -3.53410324, 12.05004842]
[-10.72739415, -3.55930922, 12.05564031]
[-10.68508342, -3.58437719, 12.06111879]
[-10.64248993, -3.60930192, 12.06655407]
[-10.59961703, -3.63408496, 12.07192221]
[-10.55646918, -3.65873015, 12.07718412]
[-10.51305005, -3.68323920, 12.08233709]
[-10.46936024, -3.70760712, 12.08744955]
[-10.42540304, -3.73183559, 12.09249816]
[-10.38118279, -3.75592854, 12.09744503]
[-10.33670303, -3.77988776, 12.10228791]
[-10.29196447, -3.80370851, 12.10709360]
[-10.24697029, -3.82739254, 12.11183926]
[-10.20172469, -3.85094379, 12.11648811]
[-10.15623109, -3.87436414, 12.12103835]
[-10.11049026, -3.89764899, 12.12555532]
[-10.06450526, -3.92080015, 12.13001656]
[-10.01828014, -3.94382155, 12.13438625]
[-9.97181820, -3.96671507, 12.13866307]
[-9.92512021, -3.98947623, 12.14291109]
[-9.87818913, -4.01210683, 12.14710807]
[-9.83102884, -4.03461078, 12.15121904]
[-9.78364252, -4.05698992, 12.15524312]
[-9.73603091, -4.07923982, 12.15924335]
[-9.68819688, -4.10136224, 12.16319756]
[-9.64014412, -4.12336104, 12.16707142]
[-9.59187567, -4.14523798, 12.17086454]
[-9.54339226, -4.16698863, 12.17463914]
[-9.49469661, -4.18861469, 12.17837296]
[-9.44579228, -4.21011993, 12.18203214]
[-9.39668216, -4.23150602, 12.18561676]
[-9.34736690, -4.25276846, 12.18918848]
[-9.29784915, -4.27390889, 12.19272476]
[-9.24813227, -4.29493096, 12.19619204]
[-9.19821903, -4.31583622, 12.19959084]
[-9.14811002, -4.33662006, 12.20298256]
[-9.09780776, -4.35728403, 12.20634420]
[-9.04731548, -4.37783169, 12.20964227]
[-8.99663578, -4.39826444, 12.21287776]
[-8.94576921, -4.41857751, 12.21611207]
[-8.89471817, -4.43877235, 12.21932153]
[-8.84348574, -4.45885244, 12.22247258]
[-8.79207439, -4.47881901, 12.22556663]
[-8.74048459, -4.49866709, 12.22866538]
[-8.68871864, -4.51839807, 12.23174432]
[-8.63677950, -4.53801530, 12.23476961]
[-8.58466949, -4.55751988, 12.23774310]
[-8.53238902, -4.57690659, 12.24072704]
[-8.47994028, -4.59617678, 12.24369589]
[-8.42732612, -4.61533369, 12.24661542]
[-8.37454872, -4.63437826, 12.24948787]
[-8.32160843, -4.65330505, 12.25237631]
[-8.26850736, -4.67211531, 12.25525402]
[-8.21524822, -4.69081226, 12.25808620]
[-8.16183310, -4.70939665, 12.26087551]
[-8.10826228, -4.72786280, 12.26368603]
[-8.05453778, -4.74621192, 12.26648976]
[-8.00066221, -4.76444716, 12.26925121]
[-7.94663755, -4.78256917, 12.27197343]
[-7.89246402, -4.80057197, 12.27472173]
[-7.83814358, -4.81845677, 12.27746670]
[-7.78367873, -4.83622670, 12.28017206]
[-7.72907136, -4.85388225, 12.28284128]
[-7.67432165, -4.87141722, 12.28554100]
[-7.61943146, -4.88883280, 12.28824037]
[-7.56440324, -4.90613211, 12.29090223]
[-7.50923879, -4.92331555, 12.29353047]
[-7.45393821, -4.94037666, 12.29619320]
[-7.39850336, -4.95731665, 12.29885803]
[-7.34293656, -4.97413866, 12.30148691]
[-7.28723954, -4.99084300, 12.30408413]
[-7.23141240, -5.00742297, 12.30671936]
[-7.17545691, -5.02387984, 12.30935866]
[-7.11937534, -5.04021677, 12.31196304]
[-7.06316936, -5.05643401, 12.31453723]
[-7.00683901, -5.07252463, 12.31715248]
[-6.95038604, -5.08848997, 12.31977328]
[-6.89381265, -5.10433326, 12.32235972]
[-6.83712044, -5.12005468, 12.32491698]
[-6.78030946, -5.13564711, 12.32751789]
[-6.72338139, -5.15111197, 12.33012538]
[-6.66633837, -5.16645257, 12.33269868]
[-6.60918196, -5.18166905, 12.33524339]
[-6.55191219, -5.19675411, 12.33783392]
[-6.49453071, -5.21170928, 12.34043165]
[-6.43703961, -5.22653795, 12.34299498]
[-6.37944039, -5.24124024, 12.34553000]
[-6.32173308, -5.25580871, 12.34811261]
[-6.26391932, -5.27024499, 12.35070268]
[-6.20600111, -5.28455257, 12.35325787]
[-6.14797991, -5.29873158, 12.35578473]
[-6.08985579, -5.31277442, 12.35836061]
[-6.03163033, -5.32668287, 12.36094392]
[-5.97330549, -5.34046053, 12.36349161]
[-5.91488268, -5.35410751, 12.36601076]
[-5.85636199, -5.36761612, 12.36858008]
[-5.79774498, -5.38098827, 12.37115651]
[-5.73903354, -5.39422767, 12.37369644]
[-5.68022905, -5.40733445, 12.37620746]
[-5.62133164, -5.42030082, 12.37876955]
[-5.56234281, -5.43312884, 12.38133826]
[-5.50326443, -5.44582233, 12.38386945]
[-5.44409782, -5.45838144, 12.38637127]
[-5.38484314, -5.47079831, 12.38892490]
[-5.32550188, -5.48307514, 12.39148449]
[-5.26607584, -5.49521588, 12.39400547]
[-5.20656631, -5.50722068, 12.39649660]
[-5.14697350, -5.51908162, 12.39904015]
[-5.08729886, -5.53080108, 12.40158887]
[-5.02754413, -5.54238309, 12.40409789]
[-4.96771058, -5.55382785, 12.40657657]
[-4.90779845, -5.56512735, 12.40910820]
[-4.84780917, -5.57628415, 12.41164417]
[-4.78774442, -5.58730241, 12.41413934]
[-4.72760543, -5.59818231, 12.41660371]
[-4.66739251, -5.60891581, 12.41912157]
[-4.60710704, -5.61950564, 12.42164288]
[-4.54675064, -5.62995604, 12.42412232]
[-4.48632454, -5.64026722, 12.42657060]
[-4.42582907, -5.65043108, 12.42907290]
[-4.36526558, -5.66045053, 12.43157777]
[-4.30463566, -5.67032991, 12.43403976]
[-4.24394048, -5.68006942, 12.43647030]
[-4.18318044, -5.68966091, 12.43895548]
[-4.12235687, -5.69910749, 12.44144233]
[-4.06147127, -5.70841356, 12.44388537]
[-4.00052481, -5.71757932, 12.44629678]
[-3.93951794, -5.72659658, 12.44876353]
[-3.87845195, -5.73546861, 12.45123109]
[-3.81732829, -5.74419990, 12.45365398]
[-3.75614810, -5.75279065, 12.45604516]
[-3.69491189, -5.76123258, 12.45849253]
[-3.63362091, -5.76952917, 12.46093987]
[-3.57227656, -5.77768496, 12.46334174]
[-3.51087997, -5.78570012, 12.46571196]
[-3.44943169, -5.79356634, 12.46813934]
[-3.38793294, -5.80128725, 12.47056590]
[-3.32638508, -5.80886746, 12.47294624]
[-3.26478919, -5.81630713, 12.47529511]
[-3.20314590, -5.82359783, 12.47770230]
[-3.14145640, -5.83074341, 12.48010788]
[-3.07972198, -5.83774854, 12.48246658]
[-3.01794371, -5.84461331, 12.48479407]
[-2.95612228, -5.85132922, 12.48718123]
[-2.89425884, -5.85790030, 12.48956601]
[-2.83235464, -5.86433128, 12.49190328]
[-2.77041073, -5.87062219, 12.49420973]
[-2.70842786, -5.87676443, 12.49657738]
[-2.64640714, -5.88276223, 12.49894190]
[-2.58434977, -5.88862036, 12.50125830]
[-2.52225680, -5.89433879, 12.50354437]
[-2.46012903, -5.89990879, 12.50589336]
[-2.39796755, -5.90533481, 12.50823848]
[-2.33577349, -5.91062166, 12.51053487]
[-2.27354790, -5.91576924, 12.51280150]
[-2.21129165, -5.92076867, 12.51513301]
[-2.14900579, -5.92562462, 12.51745985]
[-2.08669141, -5.93034194, 12.51973735]
[-2.02434953, -5.93492045, 12.52198574]
[-1.96198112, -5.93935110, 12.52430119]
[-1.89958717, -5.94363881, 12.52661115]
[-1.83716874, -5.94778846, 12.52887110]
[-1.77472683, -5.95179979, 12.53110266]
[-1.71226250, -5.95566352, 12.53340371]
[-1.64977670, -5.95938488, 12.53569835]
[-1.58727042, -5.96296877, 12.53794229]
[-1.52474469, -5.96641480, 12.54015860]
[-1.46220063, -5.96971351, 12.54244709]
[-1.39963916, -5.97287039, 12.54472815]
[-1.33706122, -5.97589039, 12.54695773]
[-1.27446784, -5.97877301, 12.54916051]
[-1.21186024, -5.98150853, 12.55143843]
[-1.14923927, -5.98410277, 12.55370776]
[-1.08660584, -5.98656072, 12.55592473]
[-1.02396100, -5.98888172, 12.55811579]
[-0.96130604, -5.99105580, 12.56038523]
[-0.89864178, -5.99308915, 12.56264476]
[-0.83596908, -5.99498677, 12.56485094]
[-0.77328898, -5.99674787, 12.56703214]
[-0.71060291, -5.99836216, 12.56929529]
[-0.64791160, -5.99983624, 12.57154699]
[-0.58521589, -6.00117515, 12.57374421]
[-0.52251683, -6.00237792, 12.57591744]
[-0.45981596, -6.00343395, 12.57817652]
[-0.39711393, -6.00435027, 12.58042239]
[-0.33441156, -6.00513195, 12.58261247]
[-0.27170991, -6.00577785, 12.58477962]
[-0.20901066, -6.00627699, 12.58703692]
[-0.14631437, -6.00663692, 12.58927893]
[-0.08362181, -6.00686272, 12.59146367]
[-0.02093408, -6.00695308, 12.59362660]
[0.04174700, -6.00689657, 12.59588441]
[0.10442097, -6.00670133, 12.59812453]
[0.16708710, -6.00637248, 12.60030567]
[0.22974423, -6.00590847, 12.60246620]
[0.29239043, -6.00529743, 12.60472684]
[0.35502533, -6.00454813, 12.60696696]
[0.41764822, -6.00366572, 12.60914618]
[0.48025791, -6.00264841, 12.61130609]
[0.54285232, -6.00148382, 12.61357189]
[0.60543118, -6.00018145, 12.61581387]
[0.66799382, -5.99874648, 12.61799275]
[0.73053902, -5.99717683, 12.62015376]
[0.79306449, -5.99545956, 12.62242707]
[0.85557013, -5.99360500, 12.62467271]
[0.91805529, -5.99161836, 12.62685276]
[0.98051869, -5.98949725, 12.62901651]
[1.04295785, -5.98722809, 12.63129972]
[1.10537282, -5.98482216, 12.63355074]
[1.16776301, -5.98228467, 12.63573337]
[1.23012704, -5.97961290, 12.63790145]
[1.29246222, -5.97679257, 12.64019698]
[1.35476882, -5.97383602, 12.64245506]
[1.41704625, -5.97074847, 12.64464157]
[1.47929306, -5.96752681, 12.64681550]
[1.54150630, -5.96415597, 12.64912587]
[1.60368650, -5.96064951, 12.65139261]
[1.66583308, -5.95701266, 12.65358420]
[1.72794450, -5.95324186, 12.65576546]
[1.79001753, -5.94932114, 12.65809324]
[1.85205299, -5.94526549, 12.66037022]
[1.91405031, -5.94108010, 12.66256798]
[1.97600783, -5.93676090, 12.66475798]
[2.03792202, -5.93229094, 12.66710589]
[2.09979404, -5.92768681, 12.66939462]
[2.16162334, -5.92295366, 12.67159954]
[2.22340812, -5.91808686, 12.67379966]
[2.28514448, -5.91306830, 12.67617059]
[2.34683402, -5.90791645, 12.67847254]
[2.40847617, -5.90263637, 12.68068552]
[2.47006897, -5.89722278, 12.68289709]
[2.53160814, -5.89165630, 12.68529413]
[2.59309576, -5.88595752, 12.68761076]
[2.65453125, -5.88013142, 12.68983258]
[2.71591248, -5.87417194, 12.69205690]
[2.77723469, -5.86805828, 12.69448341]
[2.83850056, -5.86181345, 12.69681617]
[2.89970951, -5.85544230, 12.69904748]
[2.96085915, -5.84893793, 12.70128585]
[3.02194423, -5.84227785, 12.70374548]
[3.08296812, -5.83548794, 12.70609584]
[3.14393022, -5.82857282, 12.70833721]
[3.20482787, -5.82152464, 12.71059090]
[3.26565521, -5.81431902, 12.71308770]
[3.32641648, -5.80698506, 12.71545714]
[3.38711102, -5.79952719, 12.71770902]
[3.44773587, -5.79193640, 12.71997931]
[3.50828444, -5.78418615, 12.72251774]
[3.56876201, -5.77630930, 12.72490784]
[3.62916788, -5.76830998, 12.72717057]
[3.68949868, -5.76017790, 12.72945872]
[3.74974701, -5.75188403, 12.73204376]
[3.80991939, -5.74346554, 12.73445619]
[3.87001503, -5.73492622, 12.73672999]
[3.93003012, -5.72625428, 12.73903730]
[3.98995629, -5.71741787, 12.74167450]
[4.04980155, -5.70845907, 12.74411107]
[4.10956499, -5.69938130, 12.74639607]
[4.16924230, -5.69017106, 12.74872383]
[4.22882395, -5.68079324, 12.75141936]
[4.28831971, -5.67129557, 12.75388212]
[4.34772857, -5.66168102, 12.75617834]
[4.40704558, -5.65193414, 12.75852782]
[4.46625988, -5.64201609, 12.76128856]
[4.52538333, -5.63198104, 12.76377982]
[4.58441481, -5.62183146, 12.76608717]
[4.64334860, -5.61154971, 12.76845966]
[4.70217225, -5.60109266, 12.77129316]
[4.76090014, -5.59052175, 12.77381561]
[4.81953099, -5.57983900, 12.77613392]
[4.87805821, -5.56902422, 12.77853065]
[4.93646746, -5.55802942, 12.78144510]
[4.99477608, -5.54692421, 12.78400194]
[5.05298265, -5.53571017, 12.78633100]
[5.11107953, -5.52436427, 12.78875307]
[5.16905018, -5.51283303, 12.79175695]
[5.22691538, -5.50119515, 12.79435120]
[5.28467360, -5.48945187, 12.79669017]
[5.34231598, -5.47757691, 12.79913837]
[5.39982337, -5.46551066, 12.80224017]
[5.45722064, -5.45334207, 12.80487298]
[5.51450612, -5.44107200, 12.80721898]
[5.57166949, -5.42867039, 12.80969358]
[5.62868848, -5.41607065, 12.81290479]
[5.68559278, -5.40337318, 12.81558120]
[5.74238066, -5.39057873, 12.81793304]
[5.79904005, -5.37765293, 12.82043469]
[5.85554508, -5.36452144, 12.82376497]
[5.91193102, -5.35129745, 12.82648609]
[5.96819615, -5.33798163, 12.82883947]
[6.02432628, -5.32453454, 12.83136840]
[6.08029117, -5.31087311, 12.83483209]
[6.13613272, -5.29712464, 12.83760549]
[6.19184935, -5.28329025, 12.83995898]
[6.24742439, -5.26932475, 12.84251548]
[6.30282256, -5.25513563, 12.84612225]
[6.35809318, -5.24086498, 12.84895438]
[6.41323513, -5.22651508, 12.85130596]
[6.46822883, -5.21203435, 12.85388948]
[6.52303329, -5.19732044, 12.85764547]
[6.57770607, -5.18253065, 12.86053968]
[6.63224683, -5.16766903, 12.86288520]
[6.68663261, -5.15267698, 12.86549438]
[6.74081598, -5.13744204, 12.86940456]
[6.79486352, -5.12213671, 12.87236677]
[6.84877616, -5.10676778, 12.87470338]
[6.90252712, -5.09126917, 12.87733516]
[6.95606208, -5.07551880, 12.88139390]
[7.00945690, -5.05970293, 12.88442775]
[7.06271437, -5.04383228, 12.88675309]
[7.11580365, -5.02783335, 12.88940234]
[7.16866339, -5.01157553, 12.89359308]
[7.22137844, -4.99525635, 12.89669738]
[7.27395410, -4.97889159, 12.89900869]
[7.32635532, -4.96240065, 12.90166939]
[7.37851384, -4.94564588, 12.90597102]
[7.43052286, -4.92883305, 12.90914278]
[7.48239081, -4.91198405, 12.91143817]
[7.53407844, -4.89501173, 12.91410466]
[7.58551078, -4.87777293, 12.91849507]
[7.63678854, -4.86047853, 12.92173090]
[7.68792393, -4.84315740, 12.92401013]
[7.73887347, -4.82571655, 12.92667840]
[7.78955578, -4.80800856, 12.93113904]
[7.84007816, -4.79024668, 12.93443776]
[7.89045718, -4.77246735, 12.93670331]
[7.94064526, -4.75457258, 12.93937151]
[7.99055478, -4.73641166, 12.94388826]
[8.04029883, -4.71819785, 12.94725065]
[8.08989877, -4.69997557, 12.94950769]
[8.13930310, -4.68164265, 12.95217643]
[8.18841813, -4.66304585, 12.95674014]
[8.23736196, -4.64439655, 12.96016906]
[8.28616117, -4.62574730, 12.96242503]
[8.33476052, -4.60699259, 12.96509725]
[8.38306037, -4.58797724, 12.96970263]
[8.43118320, -4.56890924, 12.97320230]
[8.47916103, -4.54984923, 12.97546627]
[8.52693514, -4.53068920, 12.97814670]
[8.57440012, -4.51127247, 12.98279147]
[8.62168218, -4.49180253, 12.98636662]
[8.66881898, -4.47234783, 12.98864845]
[8.71574859, -4.45279868, 12.99134299]
[8.76236002, -4.43299731, 12.99602678]
[8.80878262, -4.41314188, 12.99968171]
[8.85505981, -4.39330824, 13.00199101]
[8.90112667, -4.37338574, 13.00470602]
[8.94686691, -4.35321590, 13.00942980]
[8.99241252, -4.33299103, 13.01316753]
[9.03781263, -4.31279382, 13.01551264]
[9.08299962, -4.29251332, 13.01825433]
[9.12785209, -4.27199061, 13.02301971]
[9.17250443, -4.25141218, 13.02683972]
[9.21701131, -4.23086677, 13.02922547]
[9.26130241, -4.21024338, 13.03200011]
[9.30525123, -4.18938317, 13.03681120]
[9.34899476, -4.16846713, 13.04071092]
[9.39259321, -4.14758937, 13.04313685]
[9.43597296, -4.12663847, 13.04595178]
[9.47900141, -4.10545639, 13.05081912]
[9.52181913, -4.08421849, 13.05480641]
[9.56449281, -4.06302463, 13.05727231]
[9.60694486, -4.04176237, 13.06013061]
[9.64903565, -4.02027509, 13.06505913]
[9.69090897, -3.99873036, 13.06915809]
[9.73263956, -3.97723486, 13.07168300]
[9.77414619, -3.95567589, 13.07459377]
[9.81528256, -3.93389830, 13.07958594]
[9.85619437, -3.91206058, 13.08381096]
[9.89696447, -3.89027580, 13.08641715]
[9.93750896, -3.86843242, 13.08939263]
[9.97767592, -3.84637662, 13.09445292]
[10.01761185, -3.82425817, 13.09880552]
[10.05740677, -3.80219502, 13.10150660]
[10.09697493, -3.78007795, 13.10455624]
[10.13615954, -3.75775443, 13.10968946]
[10.17510732, -3.73536612, 13.11416904]
[10.21391468, -3.71303465, 13.11697287]
[10.25249456, -3.69065375, 13.12010285]
[10.29068580, -3.66807226, 13.12531262]
[10.32863488, -3.64542412, 13.12991925]
[10.36644411, -3.62283376, 13.13283210]
[10.40402557, -3.60019836, 13.13604712]
[10.44121416, -3.57736811, 13.14133629]
[10.47815582, -3.55446978, 13.14606801]
[10.51495817, -3.53162967, 13.14909444]
[10.55153289, -3.50874877, 13.15239826]
[10.58771136, -3.48567864, 13.15776891]
[10.62363917, -3.46254006, 13.16261568]
[10.65942816, -3.43945963, 13.16575566]
[10.69498988, -3.41634241, 13.16915146]
[10.73015248, -3.39304152, 13.17460624]
[10.76506080, -3.36967171, 13.17957241]
[10.79983070, -3.34635950, 13.18283400]
[10.83437429, -3.32301446, 13.18632556]
[10.86851705, -3.29949099, 13.19186617]
[10.90240231, -3.27589816, 13.19695303]
[10.93614936, -3.25236174, 13.20034387]
[10.96967189, -3.22879656, 13.20393215]
[11.00279355, -3.20505773, 13.20955640]
[11.03565503, -3.18124896, 13.21476330]
[11.06837808, -3.15749468, 13.21829143]
[11.10087954, -3.13371602, 13.22197413]
[11.13298227, -3.10976805, 13.22767382]
[11.16482368, -3.08575046, 13.23298313]
[11.19652571, -3.06178451, 13.23664998]
[11.22800932, -3.03779836, 13.24042866]
[11.25909695, -3.01364759, 13.24620042]
[11.28992297, -2.98942838, 13.25160081]
[11.32060803, -2.96525729, 13.25540925]
[11.35107749, -2.94106957, 13.25929243]
[11.38115308, -2.91672241, 13.26514269]
[11.41096550, -2.89230707, 13.27065409]
[11.44063545, -2.86793632, 13.27461585]
[11.47009636, -2.84355476, 13.27857141]
[11.49917280, -2.81902022, 13.28443074]
[11.52798783, -2.79441944, 13.28998361]
[11.55665706, -2.76985820, 13.29407760]
[11.58512427, -2.74529217, 13.29808698]
[11.61321857, -2.72058306, 13.30390764]
[11.64105192, -2.69580922, 13.30948577]
[11.66873463, -2.67106872, 13.31371719]
[11.69621775, -2.64632568, 13.31783747]
[11.72333060, -2.62144681, 13.32372426]
[11.75017662, -2.59650067, 13.32945476]
[11.77686879, -2.57158295, 13.33388070]
[11.80337220, -2.54667053, 13.33804794]
[11.82953238, -2.52164290, 13.34372935]
[11.85542286, -2.49654765, 13.34943012]
[11.88114898, -2.47147046, 13.35401705]
[11.90667912, -2.44639275, 13.35842396]
[11.93184447, -2.42119310, 13.36448777]
[11.95672781, -2.39591952, 13.37058886]
[11.98144892, -2.37066294, 13.37546432]
[12.00599854, -2.34542206, 13.37982408]
[12.03025624, -2.32010830, 13.38517792]
[12.05422484, -2.29471944, 13.39101239]
[12.07800740, -2.26932875, 13.39603282]
[12.10159292, -2.24393448, 13.40082959]
[12.12481078, -2.21842685, 13.40722237]
[12.14772817, -2.19283803, 13.41381570]
[12.17047578, -2.16725518, 13.41921036]
[12.19306391, -2.14169136, 13.42388932]
[12.21539424, -2.11608184, 13.42920776]
[12.23741026, -2.09038896, 13.43540064]
[12.25922336, -2.06467942, 13.44093668]
[12.28085516, -2.03897145, 13.44600376]
[12.30216825, -2.01318250, 13.45218896]
[12.32316856, -1.98731088, 13.45890998]
[12.34397777, -1.96142679, 13.46473667]
[12.36461779, -1.93554851, 13.46993456]
[12.38497613, -1.90961169, 13.47591457]
[12.40501615, -1.88359337, 13.48264466]
[12.42485324, -1.85755387, 13.48866654]
[12.44451166, -1.83151121, 13.49416387]
[12.46386465, -1.80539871, 13.50060599]
[12.48290408, -1.77920794, 13.50762003]
[12.50174469, -1.75299531, 13.51386715]
[12.52040570, -1.72677543, 13.51960079]
[12.53876415, -1.70048837, 13.52622770]
[12.55681428, -1.67412704, 13.53337367]
[12.57466369, -1.64774013, 13.53981152]
[12.59232043, -1.62133619, 13.54588510]
[12.60964157, -1.59485297, 13.55308214]
[12.62666276, -1.56829874, 13.56055334]
[12.64349171, -1.54171906, 13.56721458]
[12.66013091, -1.51511973, 13.57349113]
[12.67645282, -1.48844920, 13.58072197]
[12.69248376, -1.46171191, 13.58821663]
[12.70831696, -1.43494355, 13.59503958]
[12.72394428, -1.40814535, 13.60165943]
[12.73921918, -1.38126620, 13.60947490]
[12.75420115, -1.35431812, 13.61740671]
[12.76899148, -1.32733617, 13.62453999]
[12.78359116, -1.30032473, 13.63128665]
[12.79790640, -1.27325249, 13.63866221]
[12.81194046, -1.24611639, 13.64633353]
[12.82576087, -1.21893614, 13.65359196]
[12.83937619, -1.19171658, 13.66060818]
[12.85270723, -1.16443430, 13.66820285]
[12.86574969, -1.13708462, 13.67614229]
[12.87856724, -1.10968316, 13.68373695]
[12.89117280, -1.08223527, 13.69108173]
[12.90350786, -1.05472611, 13.69882136]
[12.91555427, -1.02714886, 13.70693270]
[12.92736113, -0.99951290, 13.71484173]
[12.93893787, -0.97182171, 13.72261117]
[12.95022347, -0.94406256, 13.73085331]
[12.96121820, -0.91623271, 13.73936035]
[12.97196720, -0.88833940, 13.74765276]
[12.98247903, -0.86038554, 13.75579498]
[12.99270928, -0.83236372, 13.76425814]
[13.00265135, -0.80427087, 13.77296524]
[13.01233605, -0.77611023, 13.78156685]
[13.02177030, -0.74788356, 13.79008808]
[13.03091519, -0.71958597, 13.79892055]
[13.03976825, -0.69121524, 13.80796034]
[13.04835467, -0.66277296, 13.81692484]
[13.05668017, -0.63426034, 13.82583081]
[13.06471153, -0.60567467, 13.83500996]
[13.07244664, -0.57701412, 13.84437520]
[13.07990498, -0.54827894, 13.85370108]
[13.08709162, -0.51946993, 13.86298968]
[13.09397824, -0.49058604, 13.87252045]
[13.10056298, -0.46162576, 13.88221918]
[13.10686104, -0.43258857, 13.89190346]
[13.11287675, -0.40347493, 13.90156660]
[13.11858506, -0.37428511, 13.91145189]
[13.12398443, -0.34501785, 13.92149147]
[13.12908729, -0.31567217, 13.93153066]
[13.13389735, -0.28624835, 13.94155780]
[13.13839187, -0.25674777, 13.95179081]
[13.14256964, -0.22716939, 13.96216593]
[13.14644109, -0.19751195, 13.97254786]
[13.15000939, -0.16777566, 13.98292237]
[13.15325346, -0.13796289, 13.99348938]
[13.15617236, -0.10807280, 14.00418742]
[13.15877513, -0.07810394, 14.01489436]
[13.16106444, -0.04805655, 14.02559492]
[13.16302049, -0.01793393, 14.03647597]
[13.16464254, 0.01226458, 14.04747731]
[13.16593869, 0.04254055, 14.05848574]
[13.16691117, 0.07289368, 14.06948582]
[13.16754117, 0.10331975, 14.08065466]
[13.16782819, 0.13381928, 14.09193273]
[13.16777962, 0.16439389, 14.10321311]
[13.16739731, 0.19504320, 14.11448064]
[13.16666336, 0.22576212, 14.12590471]
[13.16557746, 0.25655100, 14.13742627]
[13.16414646, 0.28741154, 14.14894308]
[13.16237193, 0.31834321, 14.16044046]
[13.16023678, 0.34934009, 14.17208124]
[13.15774091, 0.38040239, 14.18380698]
[13.15489074, 0.41153185, 14.19551919]
[13.15168758, 0.44272778, 14.20720378]
[13.14811521, 0.47398349, 14.21901765]
[13.14417366, 0.50529906, 14.23090321]
[13.13986902, 0.53667624, 14.24276531]
[13.13520239, 0.56811415, 14.25459045]
[13.13015842, 0.59960544, 14.26652995]
[13.12473730, 0.63115002, 14.27852734]
[13.11894476, 0.66274962, 14.29049065]
[13.11278179, 0.69440320, 14.30240696]
[13.10623393, 0.72610279, 14.31442221]
[13.09930149, 0.75784814, 14.32648133]
[13.09198991, 0.78964097, 14.33849549]
[13.08430009, 0.82148003, 14.35045234]
[13.07621847, 0.85335681, 14.36249259]
[13.06774549, 0.88527094, 14.37456280]
[13.05888633, 0.91722405, 14.38657729]
[13.04964183, 0.94921471, 14.39852428]
[13.03999937, 0.98123398, 14.41053941]
[13.02995949, 1.01328132, 14.42257102]
[13.01952714, 1.04535827, 14.43453658]
[13.00870316, 1.07746325, 14.44642491]
[12.99747585, 1.10958692, 14.45836671]
[12.98584588, 1.14172860, 14.47031224]
[12.97381798, 1.17388974, 14.48218210]
[12.96139305, 1.20606860, 14.49396567]
[12.94856030, 1.23825554, 14.50578893]
[12.93532053, 1.27044973, 14.51760410]
[12.92167832, 1.30265253, 14.52933486]
[12.90763464, 1.33486205, 14.54097111]
[12.89317960, 1.36706843, 14.55263438]
[12.87831414, 1.39927072, 14.56427882]
[12.86304272, 1.43147017, 14.57583106]
[12.84736645, 1.46366479, 14.58728155]
[12.83127631, 1.49584457, 14.59874756]
[12.81477340, 1.52800842, 14.61018516]
[12.79786210, 1.56015754, 14.62152378]
[12.78054367, 1.59228986, 14.63275439]
[12.76280997, 1.62439526, 14.64399026]
[12.74466225, 1.65647260, 14.65518929]
[12.72610485, 1.68852298, 14.66628357]
[12.70713924, 1.72054432, 14.67726453]
[12.68775809, 1.75252647, 14.68824171]
[12.66796285, 1.78446823, 14.69917473]
[12.64775785, 1.81637068, 14.70999819]
[12.62714477, 1.84823175, 14.72070391]
[12.60611709, 1.88004131, 14.73139796]
[12.58467646, 1.91179814, 14.74204159]
[12.56282723, 1.94350335, 14.75257169]
[12.54057130, 1.97515490, 14.76298047]
[12.51790293, 2.00674277, 14.77337075]
[12.49482398, 2.03826575, 14.78370528]
[12.47133886, 2.06972500, 14.79392310]
[12.44744969, 2.10111858, 14.80401675]
[12.42315147, 2.13243662, 14.81408604]
[12.39844627, 2.16367797, 14.82409507]
[12.37333857, 2.19484387, 14.83398490]
[12.34783073, 2.22593254, 14.84374838]
[12.32191846, 2.25693430, 14.85348246]
[12.29560404, 2.28784810, 14.86315253]
[12.26889200, 2.31867532, 14.87270151]
[12.24178497, 2.34941436, 14.88212253]
[12.21427931, 2.38005579, 14.89150988]
[12.18637749, 2.41059870, 14.90083010]
[12.15808414, 2.44104464, 14.91002788]
[12.12940211, 2.47139225, 14.91909663]
[12.10032837, 2.50163236, 14.92812808]
[12.07086560, 2.53176429, 14.93708987]
[12.04101850, 2.56178974, 14.94592834]
[12.01079013, 2.59170763, 14.95463720]
[11.98017804, 2.62150914, 14.96330573]
[11.94918508, 2.65119378, 14.97190259]
[11.91781602, 2.68076349, 14.98037572]
[11.88607412, 2.71021747, 14.98871910]
[11.85395744, 2.73954728, 14.99701967]
[11.82146901, 2.76875266, 15.00524705]
[11.78861364, 2.79783579, 15.01335074]
[11.75539476, 2.82679620, 15.02132499]
[11.72181092, 2.85562583, 15.02925449]
[11.68786526, 2.88432468, 15.03710975]
[11.65356266, 2.91289520, 15.04484178]
[11.61890666, 2.94133721, 15.05244518]
[11.58389625, 2.96964311, 15.06000238]
[11.54853469, 2.99781314, 15.06748477]
[11.51282685, 3.02585000, 15.07484488]
[11.47677641, 3.05375387, 15.08207762]
[11.44038271, 3.08151754, 15.08926324]
[11.40364912, 3.10914154, 15.09637400]
[11.36658048, 3.13662881, 15.10336389]
[11.32918054, 3.16397986, 15.11022819]
[11.29144901, 3.19118790, 15.11704500]
[11.25338927, 3.21825372, 15.12378741]
[11.21500615, 3.24518050, 15.13041087]
[11.17630343, 3.27196905, 15.13691104]
[11.13728111, 3.29861300, 15.14336392]
[11.09794260, 3.32511338, 15.14974342]
[11.05829265, 3.35147358, 15.15600643]
[11.01833509, 3.37769468, 15.16214898]
[10.97807012, 3.40377074, 15.16824506]
[10.93750115, 3.42970297, 15.17426933]
[10.89663287, 3.45549496, 15.18018010]
[10.85546907, 3.48114804, 15.18597382]
[10.81401014, 3.50665662, 15.19172251]
[10.77225948, 3.53202210, 15.19740155]
[10.73022167, 3.55724823, 15.20297061]
[10.68790044, 3.58233653, 15.20842658]
[10.64529633, 3.60728174, 15.21383959]
[10.60241270, 3.63208542, 15.21918571]
[10.55925400, 3.65675141, 15.22442589]
[10.51582388, 3.68128140, 15.22955746]
[10.47212301, 3.70567040, 15.23464879]
[10.42815466, 3.72992010, 15.23967654]
[10.38392313, 3.75403440, 15.24460286]
[10.33943201, 3.77801510, 15.24942556]
[10.29468202, 3.80185743, 15.25421136]
[10.24967634, 3.82556315, 15.25893741]
[10.20441914, 3.84913620, 15.26356699]
[10.15891387, 3.87257843, 15.26809833]
[10.11316131, 3.89588526, 15.27259671]
[10.06716453, 3.91905846, 15.27703967]
[10.02092754, 3.94210197, 15.28139143]
[9.97445367, 3.96501767, 15.28565069]
[9.92774371, 3.98780106, 15.28988147]
[9.88080062, 4.01045393, 15.29406154]
[9.83362824, 4.03298019, 15.29815594]
[9.78622978, 4.05538166, 15.30216384]
[9.73860600, 4.07765391, 15.30614821]
[9.69075975, 4.09979869, 15.31008690]
[9.64269472, 4.12181985, 15.31394558]
[9.59441396, 4.14371915, 15.31772389]
[9.54591819, 4.16549213, 15.32148402]
[9.49721017, 4.18714051, 15.32520369]
[9.44829341, 4.20866803, 15.32884907]
[9.39917080, 4.23007636, 15.33242024]
[9.34984305, 4.25136098, 15.33597885]
[9.30031277, 4.27252352, 15.33950235]
[9.25058332, 4.29356765, 15.34295717]
[9.20065745, 4.31449490, 15.34634385]
[9.15053581, 4.33530063, 15.34972379]
[9.10022088, 4.35598640, 15.35307395]
[9.04971589, 4.37655576, 15.35636085]
[8.99902344, 4.39701010, 15.35958549]
[8.94814410, 4.41734463, 15.36280928]
[8.89708026, 4.43756082, 15.36600851]
[8.84583500, 4.45766213, 15.36914961]
[8.79441077, 4.47764978, 15.37223401]
[8.74280807, 4.49751878, 15.37532343]
[8.69102921, 4.51727053, 15.37839329]
[8.63907710, 4.53690839, 15.38140978]
[8.58695408, 4.55643342, 15.38437473]
[8.53466059, 4.57584041, 15.38735043]
[8.48219880, 4.59513069, 15.39031129]
[8.42957154, 4.61430752, 15.39322306]
[8.37678101, 4.63337182, 15.39608799]
[8.32382757, 4.65231813, 15.39896917]
[8.27071332, 4.67114772, 15.40183986]
[8.21744096, 4.68986379, 15.40466522]
[8.16401258, 4.70846710, 15.40744793]
[8.11042848, 4.72695195, 15.41025209]
[8.05669067, 4.74531955, 15.41304966]
[8.00280174, 4.76357306, 15.41580513]
[7.94876370, 4.78171311, 15.41852156]
[7.89457676, 4.79973372, 15.42126428]
[7.84024287, 4.81763610, 15.42400385]
[7.78576453, 4.83542337, 15.42670396]
[7.73114364, 4.85309603, 15.42936809]
[7.67638038, 4.87064787, 15.43206291]
[7.62147663, 4.88808008, 15.43475754]
[7.56643479, 4.90539578, 15.43741477]
[7.51125667, 4.92259537, 15.44003852]
[7.45594242, 4.93967238, 15.44269692]
[7.40049386, 4.95662802, 15.44535756]
[7.34491330, 4.97346544, 15.44798235]
[7.28920250, 4.99018495, 15.45057558]
[7.23336155, 5.00677984, 15.45320697]
[7.17739222, 5.02325138, 15.45584253]
[7.12129677, 5.03960273, 15.45844326]
[7.06507686, 5.05583416, 15.46101388]
[7.00873258, 5.07193872, 15.46362568]
[6.95226564, 5.08791774, 15.46624311]
[6.89567824, 5.10377448, 15.46882625]
[6.83897197, 5.11950910, 15.47138028]
[6.78214692, 5.13511450, 15.47397805]
[6.72520476, 5.15059209, 15.47658247]
[6.66814761, 5.16594517, 15.47915274]
[6.61097702, 5.18117390, 15.48169449]
[6.55369307, 5.19627099, 15.48428213]
[6.49629739, 5.21123794, 15.48687701]
[6.43879203, 5.22607817, 15.48943755]
[6.38117852, 5.24079179, 15.49196981]
[6.32345692, 5.25537137, 15.49454971]
[6.26562883, 5.26981853, 15.49713712]
[6.20769626, 5.28413678, 15.49968967]
[6.14966066, 5.29832624, 15.50221394]
[6.09152214, 5.31237932, 15.50478726]
[6.03328225, 5.32629780, 15.50736803]
[5.97494294, 5.34008528, 15.50991321]
[5.91650564, 5.35374188, 15.51242989]
[5.85797045, 5.36725990, 15.51499675]
[5.79933892, 5.38064127, 15.51757076]
[5.74061292, 5.39388970, 15.52010827]
[5.68179385, 5.40700531, 15.52261691]
[5.62288185, 5.41998033, 15.52517663]
[5.56387842, 5.43281681, 15.52774299]
[5.50478540, 5.44551859, 15.53027184]
[5.44560412, 5.45808581, 15.53277135]
[5.38633478, 5.47051060, 15.53532268]
[5.32697885, 5.48279519, 15.53787998]
[5.26753809, 5.49494353, 15.54039869]
[5.20801383, 5.50695576, 15.54288757]
[5.14840629, 5.51882396, 15.54542887]
[5.08871691, 5.53055053, 15.54797536]
[5.02894740, 5.54213951, 15.55048216]
[4.96909906, 5.55359107, 15.55295865]
[4.90917214, 5.56489723, 15.55548809]
[4.84916806, 5.57606055, 15.55802188]
[4.78908848, 5.58708519, 15.56051490]
[4.72893465, 5.59797133, 15.56297714]
[4.66870690, 5.60871092, 15.56549287]
[4.60840659, 5.61930672, 15.56801206]
[4.54803532, 5.62976297, 15.57048941]
[4.48759434, 5.64007987, 15.57293563]
[4.42708400, 5.65024932, 15.57543587]
[4.36650564, 5.66027425, 15.57793868]
[4.30586082, 5.67015898, 15.58039866]
[4.24515073, 5.67990373, 15.58282721]
[4.18437579, 5.68950036, 15.58531040]
[4.12353732, 5.69895196, 15.58779528]
[4.06263680, 5.70826294, 15.59023639]
[4.00167541, 5.71743351, 15.59264590]
[3.94065362, 5.72645549, 15.59511076]
[3.87957271, 5.73533213, 15.59757644]
[3.81843412, 5.74406793, 15.59999750]
[3.75723898, 5.75266308, 15.60238689]
[3.69598785, 5.76110934, 15.60483246]
[3.63468195, 5.76941016, 15.60727803]
[3.57332266, 5.77757009, 15.60967818]
[3.51191112, 5.78558931, 15.61204671]
[3.45044792, 5.79345949, 15.61447242]
[3.38893425, 5.80118428, 15.61689733]
[3.32737144, 5.80876830, 15.61927608]
[3.26576061, 5.81621168, 15.62162340]
[3.20410240, 5.82350603, 15.62402905]
[3.14239798, 5.83065517, 15.62643311]
[3.08064862, 5.83766378, 15.62879036]
[3.01885542, 5.84453196, 15.63111644]
[2.95701909, 5.85125121, 15.63350220]
[2.89514075, 5.85782555, 15.63588563]
[2.83322163, 5.86425972, 15.63822159]
[2.77126280, 5.87055376, 15.64052679]
[2.70926504, 5.87669905, 15.64289320]
[2.64722944, 5.88269983, 15.64525654]
[2.58515717, 5.88856087, 15.64757180]
[2.52304930, 5.89428215, 15.64985677]
[2.46090667, 5.89985494, 15.65220471]
[2.39873033, 5.90528368, 15.65454881]
[2.33652140, 5.91057318, 15.65684423]
[2.27428093, 5.91572334, 15.65910995]
[2.21200986, 5.92072529, 15.66144058]
[2.14970917, 5.92558370, 15.66376659]
[2.08737994, 5.93030342, 15.66604331]
[2.02502323, 5.93488427, 15.66829097]
[1.96264002, 5.93931719, 15.67060574]
[1.90023128, 5.94360712, 15.67291505]
[1.83779804, 5.94775893, 15.67517443]
[1.77534133, 5.95177234, 15.67740545]
[1.71286224, 5.95563811, 15.67970602]
[1.65036168, 5.95936144, 15.68200022]
[1.58784064, 5.96294724, 15.68424378]
[1.52530015, 5.96639513, 15.68645976]
[1.46274138, 5.96969563, 15.68874797]
[1.40016520, 5.97285425, 15.69102880]
[1.33757254, 5.97587593, 15.69325820]
[1.27496444, 5.97876016, 15.69546086]
[1.21234218, 5.98149724, 15.69773872]
[1.14970654, 5.98409298, 15.70000803]
[1.08705845, 5.98655237, 15.70222504]
[1.02439894, 5.98887476, 15.70441619]
[0.96172937, 5.99105017, 15.70668578]
[0.89905050, 5.99308478, 15.70894551]
[0.83636318, 5.99498361, 15.71115194]
[0.77366847, 5.99674586, 15.71333345]
[0.71096785, 5.99836124, 15.71559697]
[0.64826199, 5.99983636, 15.71784910]
[0.58555171, 6.00117624, 15.72004679]
[0.52283810, 6.00237994, 15.72222055]
[0.46012274, 6.00343682, 15.72448024]
[0.39740623, 6.00435394, 15.72672676]
[0.33468935, 6.00513636, 15.72891753]
[0.27197323, 6.00578295, 15.73108543]
[0.20925954, 6.00628272, 15.73334357]
[0.14654883, 6.00664321, 15.73558647]
[0.08384184, 6.00686952, 15.73777213]
[0.02113970, 6.00696033, 15.73993603]
[-0.04155574, 6.00690421, 15.74219492]
[-0.10424406, 6.00670930, 15.74443615]
[-0.16692454, 6.00638073, 15.74661845]
[-0.22959601, 6.00591693, 15.74878019]
[-0.29225649, 6.00530605, 15.75104215]
[-0.35490566, 6.00455684, 15.75328362]
[-0.41754282, 6.00367447, 15.75546423]
[-0.48016678, 6.00265714, 15.75762558]
[-0.54277537, 6.00149247, 15.75989295]
[-0.60536842, 6.00018996, 15.76213653]
[-0.66794526, 5.99875478, 15.76431703]
[-0.73050463, 5.99718488, 15.76647972]
[-0.79304420, 5.99546730, 15.76875486]
[-0.85556393, 5.99361236, 15.77100234]
[-0.91806320, 5.99162528, 15.77318426]
[-0.98054067, 5.98950368, 15.77534993]
[-1.04299382, 5.98723397, 15.77763523]
[-1.10542280, 5.98482742, 15.77988835]
[-1.16782699, 5.98228926, 15.78207308]
[-1.23020499, 5.97961677, 15.78424334]
[-1.29255406, 5.97679564, 15.78654123]
[-1.35487455, 5.97383824, 15.78880167]
[-1.41716587, 5.97074979, 15.79099054]
[-1.47942655, 5.96752716, 15.79316691]
[-1.54165357, 5.96415529, 15.79547991]
[-1.60384754, 5.96064775, 15.79774928]
[-1.66600790, 5.95700976, 15.79994348]
[-1.72813306, 5.95323776, 15.80212744]
[-1.79021974, 5.94931578, 15.80445815]
[-1.85226884, 5.94525881, 15.80673802]
[-1.91427981, 5.94107204, 15.80893866]
[-1.97625095, 5.93675141, 15.81113163]
[-2.03817865, 5.93227996, 15.81348278]
[-2.10006419, 5.92767427, 15.81577469]
[-2.16190700, 5.92293952, 15.81798277]
[-2.22370524, 5.91807105, 15.82018613]
[-2.28545497, 5.91305076, 15.82256062]
[-2.34715787, 5.90789712, 15.82486604]
[-2.40881339, 5.90261520, 15.82708245]
[-2.47041951, 5.89719972, 15.82929755]
[-2.53197188, 5.89163128, 15.83169850]
[-2.59347270, 5.88593048, 15.83401891]
[-2.65492141, 5.88010231, 15.83624443]
[-2.71631578, 5.87414071, 15.83847259]
[-2.77765102, 5.86802485, 15.84090336]
[-2.83892992, 5.86177777, 15.84324021]
[-2.90015190, 5.85540433, 15.84547553]
[-2.96131452, 5.84889760, 15.84771804]
[-3.02241243, 5.84223510, 15.85018233]
[-3.08344916, 5.83544271, 15.85253710]
[-3.14442411, 5.82852508, 15.85478278]
[-3.20533454, 5.82147432, 15.85704094]
[-3.26617451, 5.81426603, 15.85954280]
[-3.32694842, 5.80692937, 15.86191700]
[-3.38765561, 5.79946876, 15.86417350]
[-3.44829302, 5.79187516, 15.86644860]
[-3.50885399, 5.78412202, 15.86899255]
[-3.56934399, 5.77624225, 15.87138776]
[-3.62976228, 5.76823996, 15.87365542]
[-3.69010542, 5.76010485, 15.87594875]
[-3.75036590, 5.75180786, 15.87853979]
[-3.81055047, 5.74338621, 15.88095770]
[-3.87065830, 5.73484369, 15.88323677]
[-3.93068549, 5.72616851, 15.88554963]
[-3.99062355, 5.71732873, 15.88819336]
[-4.05048074, 5.70836655, 15.89063581]
[-4.11025613, 5.69928536, 15.89292642]
[-4.16994526, 5.69007165, 15.89526011]
[-4.22953850, 5.68069023, 15.89796277]
[-4.28904592, 5.67118894, 15.90043183]
[-4.34846646, 5.66157074, 15.90273399]
[-4.40779501, 5.65182016, 15.90508983]
[-4.46702058, 5.64189827, 15.90785834]
[-4.52615540, 5.63185935, 15.91035635]
[-4.58519825, 5.62170590, 15.91267001]
[-4.64414328, 5.61142021, 15.91504928]
[-4.70297786, 5.60095906, 15.91789127]
[-4.76171679, 5.59038405, 15.92042095]
[-4.82035870, 5.57969718, 15.92274595]
[-4.87889682, 5.56887821, 15.92514991]
[-4.93731664, 5.55787904, 15.92807365]
[-4.99563595, 5.54676947, 15.93063823]
[-5.05385323, 5.53555107, 15.93297437]
[-5.11196066, 5.52420073, 15.93540417]
[-5.16994146, 5.51266484, 15.93841818]
[-5.22781698, 5.50102233, 15.94102070]
[-5.28558554, 5.48927442, 15.94336712]
[-5.34323808, 5.47739475, 15.94582353]
[-5.40075518, 5.46532356, 15.94893643]
[-5.45816235, 5.45315005, 15.95157813]
[-5.51545777, 5.44087508, 15.95393196]
[-5.57263087, 5.42846848, 15.95641529]
[-5.62965909, 5.41586348, 15.95963866]
[-5.68657284, 5.40316078, 15.96232459]
[-5.74337022, 5.39036114, 15.96468464]
[-5.80003890, 5.37743006, 15.96719556]
[-5.85655261, 5.36429298, 15.97053919]
[-5.91294751, 5.35106343, 15.97327055]
[-5.96922167, 5.33774210, 15.97563253]
[-6.02536057, 5.32428941, 15.97817130]
[-6.08133356, 5.31062202, 15.98164964]
[-6.13718351, 5.29686763, 15.98443411]
[-6.19290866, 5.28302740, 15.98679661]
[-6.24849193, 5.26905595, 15.98936354]
[-6.30389753, 5.25486049, 15.99298622]
[-6.35917595, 5.24058354, 15.99583033]
[-6.41432584, 5.22622743, 15.99819133]
[-6.46932716, 5.21174039, 16.00078586]
[-6.52413834, 5.19701976, 16.00455889]
[-6.57881825, 5.18222328, 16.00746598]
[-6.63336632, 5.16735508, 16.00982133]
[-6.68775905, 5.15235634, 16.01244206]
[-6.74194837, 5.13711434, 16.01637019]
[-6.79600231, 5.12180193, 16.01934622]
[-6.84992156, 5.10642605, 16.02169310]
[-6.90367875, 5.09092041, 16.02433690]
[-6.95721885, 5.07516269, 16.02841395]
[-7.01061928, 5.05933941, 16.03146243]
[-7.06388262, 5.04346150, 16.03379847]
[-7.11697735, 5.02745523, 16.03646014]
[-7.16984139, 5.01118989, 16.04066906]
[-7.22256123, 4.99486305, 16.04378863]
[-7.27514197, 4.97849080, 16.04611108]
[-7.32754785, 4.96199230, 16.04878457]
[-7.37970982, 4.94522995, 16.05310398]
[-7.43172275, 4.92840933, 16.05629161]
[-7.48359499, 4.91155269, 16.05859865]
[-7.53528643, 4.89457271, 16.06127834]
[-7.58672136, 4.87732637, 16.06568604]
[-7.63800215, 4.86002417, 16.06893839]
[-7.68914098, 4.84269536, 16.07122989]
[-7.74009348, 4.82524685, 16.07391185]
[-7.79077749, 4.80753147, 16.07838942]
[-7.84130200, 4.78976186, 16.08170544]
[-7.89168357, 4.77197491, 16.08398406]
[-7.94187373, 4.75407255, 16.08666651]
[-7.99178405, 4.73590446, 16.09119995]
[-8.04152927, 4.71768310, 16.09458047]
[-8.09113087, 4.69945331, 16.09685152]
[-8.14053638, 4.68111296, 16.09953518]
[-8.18965129, 4.66250929, 16.10411549]
[-8.23859534, 4.64385266, 16.10756342]
[-8.28739528, 4.62519609, 16.10983445]
[-8.33599488, 4.60643416, 16.11252232]
[-8.38429369, 4.58741227, 16.11714433]
[-8.43241576, 4.56833726, 16.12066381]
[-8.48039339, 4.54927017, 16.12294391]
[-8.52816682, 4.53010318, 16.12564077]
[-8.57562985, 4.51068029, 16.13030227]
[-8.62291020, 4.49120368, 16.13389793]
[-8.67004588, 4.47174220, 16.13619690]
[-8.71697390, 4.45218641, 16.13890861]
[-8.76358249, 4.43237930, 16.14360924]
[-8.81000249, 4.41251764, 16.14728502]
[-8.85627767, 4.39267760, 16.14961223]
[-8.90234209, 4.37274885, 16.15234505]
[-8.94807865, 4.35257375, 16.15708571]
[-8.99362085, 4.33234322, 16.16084392]
[-9.03901818, 4.31214015, 16.16320714]
[-9.08420195, 4.29185392, 16.16596712]
[-9.12904999, 4.27132659, 16.17074943]
[-9.17369823, 4.25074331, 16.17458836]
[-9.21820169, 4.23019286, 16.17699116]
[-9.26248884, 4.20956452, 16.17978496]
[-9.30643223, 4.18870053, 16.18461457]
[-9.35017072, 4.16778080, 16.18853156]
[-9.39376497, 4.14689941, 16.19097123]
[-9.43713982, 4.12594490, 16.19380504]
[-9.48016136, 4.10476058, 16.19869249]
[-9.52297223, 4.08352033, 16.20270123]
[-9.56564008, 4.06232436, 16.20518147]
[-9.60808558, 4.04106006, 16.20805911]
[-9.65016757, 4.01957234, 16.21300819]
[-9.69203177, 3.99802666, 16.21713430]
[-9.73375428, 3.97653032, 16.21967812]
[-9.77525223, 3.95497063, 16.22261027]
[-9.81637792, 3.93319400, 16.22762334]
[-9.85727871, 3.91135664, 16.23187718]
[-9.89803875, 3.88957204, 16.23450591]
[-9.93857267, 3.86772896, 16.23750494]
[-9.97872733, 3.84567514, 16.24258695]
[-10.01865076, 3.82355819, 16.24696781]
[-10.05843411, 3.80149619, 16.24969263]
[-10.09799024, 3.77938036, 16.25276688]
[-10.13716124, 3.75705980, 16.25792228]
[-10.17609530, 3.73467411, 16.26242925]
[-10.21488990, 3.71234486, 16.26525686]
[-10.25345658, 3.68996625, 16.26841181]
[-10.29163313, 3.66738882, 16.27364391]
[-10.32956748, 3.64474454, 16.27827701]
[-10.36736298, 3.62215764, 16.28121312]
[-10.40493029, 3.59952575, 16.28445330]
[-10.44210321, 3.57670086, 16.28976517]
[-10.47902900, 3.55380758, 16.29452572]
[-10.51581655, 3.53097210, 16.29757657]
[-10.55237609, 3.50809594, 16.30090618]
[-10.58853786, 3.48503245, 16.30630019]
[-10.62444879, 3.46190029, 16.31117567]
[-10.66022201, 3.43882589, 16.31433988]
[-10.69576757, 3.41571476, 16.31776195]
[-10.73091242, 3.39242198, 16.32324081]
[-10.76580280, 3.36906018, 16.32823544]
[-10.80055596, 3.34575560, 16.33152073]
[-10.83508232, 3.32241820, 16.33503956]
[-10.86920600, 3.29890454, 16.34060587]
[-10.90307194, 3.27532150, 16.34572195]
[-10.93680094, 3.25179458, 16.34913610]
[-10.97030482, 3.22823881, 16.35275334]
[-11.00340559, 3.20451167, 16.35840602]
[-11.03624583, 3.18071466, 16.36364395]
[-11.06894910, 3.15697199, 16.36719469]
[-11.10143015, 3.13320477, 16.37090717]
[-11.13351005, 3.10927047, 16.37663786]
[-11.16532785, 3.08526621, 16.38198519]
[-11.19700797, 3.06131361, 16.38567617]
[-11.22846960, 3.03734093, 16.38948085]
[-11.25953369, 3.01320552, 16.39527928]
[-11.29033599, 2.98900158, 16.40071021]
[-11.32099897, 2.96484570, 16.40453929]
[-11.35144642, 2.94067335, 16.40844565]
[-11.38149869, 2.91634337, 16.41432059]
[-11.41128793, 2.89194537, 16.41985761]
[-11.44093627, 2.86759181, 16.42383820]
[-11.47037474, 2.84322684, 16.42782726]
[-11.49942548, 2.81871007, 16.43373345]
[-11.52821381, 2.79412647, 16.43933672]
[-11.55685843, 2.76958270, 16.44345834]
[-11.58530243, 2.74503497, 16.44748252]
[-11.61337466, 2.72034626, 16.45330636]
[-11.64118730, 2.69559366, 16.45888610]
[-11.66885032, 2.67087392, 16.46312758]
[-11.69631207, 2.64615025, 16.46728822]
[-11.72339765, 2.62128993, 16.47325573]
[-11.75021517, 2.59636167, 16.47905756]
[-11.77688188, 2.57146286, 16.48351334]
[-11.80336453, 2.54657240, 16.48765939]
[-11.82951503, 2.52157505, 16.49322230]
[-11.85539757, 2.49651153, 16.49885050]
[-11.88111414, 2.47146382, 16.50342816]
[-11.90662649, 2.44641000, 16.50793572]
[-11.93175275, 2.42122734, 16.51425042]
[-11.95659164, 2.39596810, 16.52055791]
[-11.98127572, 2.37072959, 16.52550112]
[-12.00579787, 2.34551301, 16.52980882]
[-12.03005349, 2.32024190, 16.53488440]
[-12.05401784, 2.29489573, 16.54059815]
[-12.07779092, 2.26954341, 16.54561065]
[-12.10135761, 2.24418156, 16.55051486]
[-12.12453314, 2.21869916, 16.55717814]
[-12.14740319, 2.19313347, 16.56398348]
[-12.17011163, 2.16757725, 16.56944443]
[-12.19266848, 2.14204424, 16.57409508]
[-12.21498517, 2.11647746, 16.57923798]
[-12.23698432, 2.09082720, 16.58537589]
[-12.25877797, 2.06515804, 16.59091409]
[-12.28039271, 2.03949097, 16.59596968]
[-12.30169365, 2.01374617, 16.60210771]
[-12.32268208, 1.98791928, 16.60880693]
[-12.34347961, 1.96207901, 16.61463108]
[-12.36410930, 1.93624430, 16.61982715]
[-12.38445878, 1.91035216, 16.62579993]
[-12.40448991, 1.88437898, 16.63253375]
[-12.42431903, 1.85838426, 16.63856087]
[-12.44397206, 1.83238688, 16.64404773]
[-12.46332485, 1.80632268, 16.65044328]
[-12.48236382, 1.78018064, 16.65744132]
[-12.50120392, 1.75401588, 16.66369012]
[-12.51986563, 1.72784367, 16.66942440]
[-12.53822606, 1.70160533, 16.67604688]
[-12.55627822, 1.67529308, 16.68319772]
[-12.57413048, 1.64895484, 16.68964173]
[-12.59179241, 1.62259997, 16.69570672]
[-12.60912374, 1.59616840, 16.70286025]
[-12.62615577, 1.56966638, 16.71030879]
[-12.64299536, 1.54313809, 16.71696822]
[-12.65964475, 1.51658941, 16.72325853]
[-12.67597328, 1.48996892, 16.73053543]
[-12.69201072, 1.46328164, 16.73806477]
[-12.70785248, 1.43656331, 16.74490062]
[-12.72349176, 1.40981595, 16.75150599]
[-12.73878642, 1.38299062, 16.75925142]
[-12.75378998, 1.35609727, 16.76713463]
[-12.76860115, 1.32916926, 16.77425403]
[-12.78322180, 1.30221132, 16.78099917]
[-12.79755782, 1.27519287, 16.78838087]
[-12.81161215, 1.24811057, 16.79606550]
[-12.82545373, 1.22098394, 16.80333047]
[-12.83909107, 1.19381791, 16.81035056]
[-12.85244415, 1.16658955, 16.81795301]
[-12.86550915, 1.13929416, 16.82589813]
[-12.87835028, 1.11194698, 16.83349380]
[-12.89098045, 1.08455337, 16.84083723]
[-12.90334131, 1.05709904, 16.84857159]
[-12.91541420, 1.02957709, 16.85667920]
[-12.92724838, 1.00199648, 16.86458419]
[-12.93885321, 0.97436068, 16.87235040]
[-12.95016741, 0.94665737, 16.88059074]
[-12.96119135, 0.91888369, 16.88909574]
[-12.97197054, 0.89104658, 16.89738315]
[-12.98251347, 0.86314893, 16.90551928]
[-12.99277586, 0.83518372, 16.91397411]
[-13.00275094, 0.80714779, 16.92267234]
[-13.01246959, 0.77904413, 16.93126416]
[-13.02193860, 0.75087447, 16.93977656]
[-13.03111884, 0.72263416, 16.94860155]
[-13.04000803, 0.69432093, 16.95763294]
[-13.04863155, 0.66593615, 16.96658668]
[-13.05699503, 0.63748102, 16.97548155]
[-13.06506520, 0.60895304, 16.98464917]
[-13.07284001, 0.58035032, 16.99400163]
[-13.08033900, 0.55167294, 17.00331342]
[-13.08756716, 0.52292165, 17.01258804]
[-13.09449614, 0.49409559, 17.02210438]
[-13.10112416, 0.46519318, 17.03178756]
[-13.10746642, 0.43621374, 17.04145529]
[-13.11352717, 0.40715771, 17.05110206]
[-13.11928139, 0.37802550, 17.06097038]
[-13.12472759, 0.34881578, 17.07099195]
[-13.12987816, 0.31952743, 17.08101240]
[-13.13473675, 0.29016071, 17.09102102]
[-13.13928068, 0.26071711, 17.10123482]
[-13.14350874, 0.23119551, 17.11158979]
[-13.14743133, 0.20159454, 17.12195103]
[-13.15105154, 0.17191438, 17.13230512]
[-13.15434839, 0.14215749, 17.14285100]
[-13.15732091, 0.11232297, 17.15352708]
[-13.15997809, 0.08240925, 17.16421172]
[-13.16232255, 0.05241655, 17.17489026]
[-13.16433456, 0.02234823, 17.18574865]
[-13.16601336, -0.00779642, 17.19672658]
[-13.16736699, -0.03801907, 17.20771144]
[-13.16839761, -0.06831946, 17.21868827]
[-13.16908650, -0.09869330, 17.22983330]
[-13.16943313, -0.12914116, 17.24108694]
[-13.16944481, -0.15966479, 17.25234284]
[-13.16912334, -0.19026380, 17.26358625]
[-13.16845089, -0.22093305, 17.27498573]
[-13.16742712, -0.25167295, 17.28648223]
[-13.16605879, -0.28248530, 17.29797401]
[-13.16434742, -0.31336958, 17.30944678]
[-13.16227600, -0.34431982, 17.32106260]
[-13.15984437, -0.37533630, 17.33276302]
[-13.15705887, -0.40642082, 17.34445002]
[-13.15392077, -0.43757271, 17.35610983]
[-13.15041390, -0.46878525, 17.36789870]
[-13.14653826, -0.50005856, 17.37975901]
[-13.14229983, -0.53139446, 17.39159603]
[-13.13769968, -0.56279209, 17.40339653]
[-13.13272251, -0.59424403, 17.41531129]
[-13.12736845, -0.62575027, 17.42728378]
[-13.12164317, -0.65731260, 17.43922238]
[-13.11554759, -0.68892996, 17.45111443]
[-13.10906731, -0.72059436, 17.46310540]
[-13.10220257, -0.75230559, 17.47514015]
[-13.09495876, -0.78406541, 17.48713016]
[-13.08733672, -0.81587259, 17.49906330]
[-13.07932293, -0.84771857, 17.51107989]
[-13.07091778, -0.87960301, 17.52312639]
[-13.06212637, -0.91152759, 17.53511740]
[-13.05294951, -0.94349089, 17.54704132]
[-13.04337461, -0.97548390, 17.55903347]
[-13.03340215, -1.00750613, 17.57104210]
[-13.02303702, -1.03955916, 17.58298489]
[-13.01228004, -1.07164139, 17.59485083]
[-13.00111951, -1.10374345, 17.60677035]
[-12.98955606, -1.13586467, 17.61869361]
[-12.97759436, -1.16800654, 17.63054139]
[-12.96523530, -1.20016730, 17.64230322]
[-12.95246808, -1.23233727, 17.65410486]
[-12.93929347, -1.26451565, 17.66589844]
[-12.92571599, -1.29670381, 17.67760774]
[-12.91173659, -1.32889985, 17.68922284]
[-12.89734541, -1.36109386, 17.70086508]
[-12.88254334, -1.39328491, 17.71248850]
[-12.86733478, -1.42547427, 17.72401983]
[-12.85172083, -1.45765993, 17.73544965]
[-12.83569249, -1.48983182, 17.74689511]
[-12.81925083, -1.52198889, 17.75831215]
[-12.80240017, -1.55413233, 17.76963031]
[-12.78514176, -1.58626005, 17.78084063]
[-12.76746749, -1.61836190, 17.79205632]
[-12.74937857, -1.65043672, 17.80323515]
[-12.73087931, -1.68248565, 17.81430929]
[-12.71197114, -1.71450658, 17.82527024]
[-12.69264679, -1.74648930, 17.83622750]
[-12.67290767, -1.77843261, 17.84714057]
[-12.65275808, -1.81033763, 17.85794410]
[-12.63219967, -1.84220224, 17.86862999]
[-12.61122597, -1.87401626, 17.87930429]
[-12.58983859, -1.90577849, 17.88992811]
[-12.56804187, -1.93749004, 17.90043842]
[-12.54583769, -1.96914885, 17.91082747]
[-12.52322034, -2.00074484, 17.92119808]
[-12.50019167, -2.03227681, 17.93151289]
[-12.47675605, -2.06374592, 17.94171097]
[-12.45291561, -2.09515023, 17.95178494]
[-12.42866538, -2.12647979, 17.96183458]
[-12.40400742, -2.15773346, 17.97182392]
[-12.37894617, -2.18891250, 17.98169403]
[-12.35348402, -2.22001510, 17.99143784]
[-12.32761669, -2.25103152, 18.00115228]
[-12.30134645, -2.28196073, 18.01080265]
[-12.27467782, -2.31280410, 18.02033192]
[-12.24761343, -2.34356002, 18.02973327]
[-12.22014968, -2.37421900, 18.03910098]
[-12.19228902, -2.40478016, 18.04840151]
[-12.16403608, -2.43524502, 18.05757958]
[-12.13539370, -2.46561221, 18.06662868]
[-12.10635890, -2.49587254, 18.07564050]
[-12.07693435, -2.52602529, 18.08458263]
[-12.04712472, -2.55607220, 18.09340145]
[-12.01693310, -2.58601215, 18.10209070]
[-11.98635707, -2.61583629, 18.11073967]
[-11.95539947, -2.64554413, 18.11931695]
[-11.92406507, -2.67513760, 18.12777051]
[-11.89235712, -2.70461590, 18.13609440]
[-11.86027374, -2.73397054, 18.14437554]
[-11.82781794, -2.76320126, 18.15258349]
[-11.79499453, -2.79231026, 18.16066778]
[-11.76180694, -2.82129702, 18.16862273]
[-11.72825377, -2.85015348, 18.17653299]
[-11.69433815, -2.87887962, 18.18436905]
[-11.66006494, -2.90747789, 18.19208194]
[-11.62543770, -2.93594811, 18.19966631]
[-11.59045547, -2.96428262, 18.20720457]
[-11.55512150, -2.99248169, 18.21466808]
[-11.51944063, -3.02054801, 18.22200939]
[-11.48341657, -3.04848173, 18.22922347]
[-11.44704871, -3.07627563, 18.23639055]
[-11.41034039, -3.10393023, 18.24348285]
[-11.37329646, -3.13144847, 18.25045440]
[-11.33592067, -3.15883083, 18.25730051]
[-11.29821277, -3.18607053, 18.26409927]
[-11.26017614, -3.21316833, 18.27082374]
[-11.22181560, -3.24012741, 18.27742941]
[-11.18313494, -3.26694856, 18.28391197]
[-11.14413419, -3.29362540, 18.29034740]
[-11.10481676, -3.32015895, 18.29670959]
[-11.06518740, -3.34655261, 18.30295544]
[-11.02524994, -3.37280742, 18.30908106]
[-10.98500461, -3.39891743, 18.31516038]
[-10.94445484, -3.42488385, 18.32116806]
[-10.90360528, -3.45071027, 18.32706243]
[-10.86245975, -3.47639799, 18.33283997]
[-10.82101867, -3.50194140, 18.33857268]
[-10.77928543, -3.52734192, 18.34423593]
[-10.73726460, -3.55260326, 18.34978941]
[-10.69495993, -3.57772695, 18.35523005]
[-10.65237199, -3.60270770, 18.36062793]
[-10.60950413, -3.62754706, 18.36595913]
[-10.56636078, -3.65224889, 18.37118462]
[-10.52294562, -3.67681484, 18.37630176]
[-10.47925934, -3.70123991, 18.38137888]
[-10.43530520, -3.72552578, 18.38639264]
[-10.39108751, -3.74967635, 18.39130523]
[-10.34660984, -3.77369341, 18.39611444]
[-10.30187296, -3.79757216, 18.40088699]
[-10.25688004, -3.82131437, 18.40560004]
[-10.21163524, -3.84492395, 18.41021685]
[-10.16614201, -3.86840277, 18.41473569]
[-10.12040117, -3.89174620, 18.41922181]
[-10.07441578, -3.91495602, 18.42365275]
[-10.02818984, -3.93803617, 18.42799273]
[-9.98172669, -3.96098851, 18.43224048]
[-9.93502714, -3.98380852, 18.43646001]
[-9.88809414, -4.00649800, 18.44062905]
[-9.84093155, -4.02906082, 18.44471267]
[-9.79354255, -4.05149884, 18.44871005]
[-9.74592794, -4.07380757, 18.45268415]
[-9.69809057, -4.09598878, 18.45661279]
[-9.65003412, -4.11804630, 18.46046166]
[-9.60176163, -4.13998189, 18.46423042]
[-9.55327387, -4.16179107, 18.46798124]
[-9.50457356, -4.18347555, 18.47169182]
[-9.45566423, -4.20503908, 18.47532833]
[-9.40654878, -4.22648332, 18.47889087]
[-9.35722791, -4.24780372, 18.48244109]
[-9.30770425, -4.26900192, 18.48595641]
[-9.25798115, -4.29008158, 18.48940325]
[-9.20806136, -4.31104423, 18.49278218]
[-9.15794554, -4.33188520, 18.49615460]
[-9.10763619, -4.35260607, 18.49949742]
[-9.05713651, -4.37321037, 18.50277720]
[-9.00644911, -4.39369950, 18.50599490]
[-8.95557459, -4.41406864, 18.50921196]
[-8.90451533, -4.43431927, 18.51240465]
[-8.85327438, -4.45445483, 18.51553939]
[-8.80185423, -4.47447656, 18.51861761]
[-8.75025538, -4.49437945, 18.52170103]
[-8.69848013, -4.51416489, 18.52476507]
[-8.64653139, -4.53383624, 18.52777590]
[-8.59441151, -4.55339457, 18.53073534]
[-8.54212094, -4.57283465, 18.53370570]
[-8.48966185, -4.59215780, 18.53666138]
[-8.43703705, -4.61136731, 18.53956811]
[-8.38424876, -4.63046407, 18.54242814]
[-8.33129735, -4.64944262, 18.54530457]
[-8.27818491, -4.66830423, 18.54817064]
[-8.22491413, -4.68705210, 18.55099151]
[-8.17148712, -4.70568699, 18.55376984]
[-8.11790419, -4.72420319, 18.55656977]
[-8.06416734, -4.74260191, 18.55936322]
[-8.01027915, -4.76088632, 18.56211467]
[-7.95624163, -4.77905704, 18.56482718]
[-7.90205504, -4.79710809, 18.56756610]
[-7.84772129, -4.81504068, 18.57030197]
[-7.79324288, -4.83285793, 18.57299846]
[-7.73862171, -4.85056036, 18.57565906]
[-7.68385799, -4.86814171, 18.57835045]
[-7.62895359, -4.88560321, 18.58104173]
[-7.57391089, -4.90294797, 18.58369570]
[-7.51873171, -4.92017640, 18.58631624]
[-7.46341623, -4.93728201, 18.58897152]
[-7.40796625, -4.95426603, 18.59162910]
[-7.35238408, -4.97113161, 18.59425089]
[-7.29667146, -4.98787905, 18.59684120]
[-7.24082854, -5.00450164, 18.59946972]
[-7.18485705, -5.02100065, 18.60210246]
[-7.12875924, -5.03737927, 18.60470043]
[-7.07253679, -5.05363773, 18.60726834]
[-7.01618982, -5.06976911, 18.60987747]
[-6.95972001, -5.08577474, 18.61249227]
[-6.90312954, -5.10165787, 18.61507285]
[-6.84642003, -5.11741868, 18.61762434]
[-6.78959159, -5.13305005, 18.62021961]
[-6.73264586, -5.14855340, 18.62282156]
[-6.67558496, -5.16393204, 18.62538942]
[-6.61841045, -5.17918614, 18.62792878]
[-6.56112243, -5.19430838, 18.63051404]
[-6.50372251, -5.20930029, 18.63310659]
[-6.44621275, -5.22416529, 18.63566482]
[-6.38859465, -5.23890349, 18.63819482]
[-6.33086833, -5.25350745, 18.64077246]
[-6.27303536, -5.26797881, 18.64335763]
[-6.21509774, -5.28232107, 18.64590798]
[-6.15705692, -5.29653436, 18.64843008]
[-6.09891305, -5.31061109, 18.65100123]
[-6.04066766, -5.32455304, 18.65357985]
[-5.98232268, -5.33836382, 18.65612292]
[-5.92387954, -5.35204355, 18.65863751]
[-5.86533840, -5.36558454, 18.66120227]
[-5.80670076, -5.37898871, 18.66377420]
[-5.74796850, -5.39225977, 18.66630968]
[-5.68914300, -5.40539785, 18.66881631]
[-5.63022446, -5.41839518, 18.67137401]
[-5.57121434, -5.43125383, 18.67393836]
[-5.51211447, -5.44397761, 18.67646524]
[-5.45292620, -5.45656669, 18.67896282]
[-5.39364975, -5.46901320, 18.68151219]
[-5.33428656, -5.48131936, 18.68406755]
[-5.27483841, -5.49348911, 18.68658437]
[-5.21530660, -5.50552263, 18.68907139]
[-5.15569141, -5.51741198, 18.69161080]
[-5.09599423, -5.52915956, 18.69415543]
[-5.03621679, -5.54076942, 18.69666042]
[-4.97636036, -5.55224173, 18.69913512]
[-4.91642527, -5.56356851, 18.70166274]
[-4.85641288, -5.57475233, 18.70419475]
[-4.79632484, -5.58579733, 18.70668602]
[-4.73616243, -5.59670372, 18.70914656]
[-4.67592598, -5.60746344, 18.71166055]
[-4.61561685, -5.61807926, 18.71417804]
[-4.55523663, -5.62855540, 18.71665375]
[-4.49478656, -5.63889207, 18.71909834]
[-4.43426704, -5.64908119, 18.72159694]
[-4.37367939, -5.65912568, 18.72409814]
[-4.31302513, -5.66902986, 18.72655656]
[-4.25230548, -5.67879395, 18.72898359]
[-4.19152089, -5.68840982, 18.73146524]
[-4.13067265, -5.69788055, 18.73394861]
[-4.06976222, -5.70721056, 18.73638826]
[-4.00879081, -5.71640006, 18.73879636]
[-3.94775892, -5.72544086, 18.74125977]
[-3.88666779, -5.73433623, 18.74372406]
[-3.82551884, -5.74309066, 18.74614377]
[-3.76431324, -5.75170435, 18.74853186]
[-3.70305156, -5.76016906, 18.75097610]
[-3.64173499, -5.76848822, 18.75342039]
[-3.58036492, -5.77666641, 18.75581932]
[-3.51894248, -5.78470379, 18.75818668]
[-3.45746830, -5.79259205, 18.76061118]
[-3.39594355, -5.80033483, 18.76303493]
[-3.33436954, -5.80793675, 18.76541260]
[-3.27274739, -5.81539794, 18.76775886]
[-3.21107779, -5.82271001, 18.77016344]
[-3.14936188, -5.82987679, 18.77256648]
[-3.08760090, -5.83690296, 18.77492277]
[-3.02579598, -5.84378860, 18.77724794]
[-2.96394786, -5.85052524, 18.77963277]
[-2.90205762, -5.85711689, 18.78201532]
[-2.84012649, -5.86356828, 18.78435047]
[-2.77815554, -5.86987945, 18.78665490]
[-2.71614560, -5.87604180, 18.78902052]
[-2.65409772, -5.88205957, 18.79138312]
[-2.59201306, -5.88793751, 18.79369772]
[-2.52989268, -5.89367561, 18.79598207]
[-2.46773749, -5.89926514, 18.79832937]
[-2.40554849, -5.90471054, 18.80067289]
[-2.34332678, -5.91001662, 18.80296781]
[-2.28107345, -5.91518330, 18.80523305]
[-2.21878943, -5.92020168, 18.80756320]
[-2.15647571, -5.92507645, 18.80988879]
[-2.09413334, -5.92981245, 18.81216516]
[-2.03176339, -5.93440950, 18.81441251]
[-1.96936688, -5.93885855, 18.81672696]
[-1.90694474, -5.94316453, 18.81903601]
[-1.84449800, -5.94733231, 18.82129520]
[-1.78202769, -5.95136162, 18.82352608]
[-1.71953495, -5.95524323, 18.82582648]
[-1.65702064, -5.95898231, 18.82812059]
[-1.59448574, -5.96258379, 18.83036413]
[-1.53193130, -5.96604728, 18.83258013]
[-1.46935852, -5.96936332, 18.83486834]
[-1.40676823, -5.97253740, 18.83714925]
[-1.34416136, -5.97557447, 18.83937880]
[-1.28153897, -5.97847401, 18.84158165]
[-1.21890235, -5.98122634, 18.84385968]
[-1.15625227, -5.98383725, 18.84612924]
[-1.09358962, -5.98631173, 18.84834657]
[-1.03091547, -5.98864915, 18.85053808]
[-0.96823121, -5.99083951, 18.85280802]
[-0.90553755, -5.99288901, 18.85506818]
[-0.84283534, -5.99480264, 18.85727511]
[-0.78012565, -5.99657963, 18.85945716]
[-0.71741000, -5.99820968, 18.86172120]
[-0.65468901, -5.99969940, 18.86397394]
[-0.59196351, -6.00105380, 18.86617231]
[-0.52923458, -6.00227195, 18.86834678]
[-0.46650386, -6.00334322, 18.87060717]
[-0.40377189, -6.00427465, 18.87285448]
[-0.34103945, -6.00507131, 18.87504612]
[-0.27830768, -6.00573207, 18.87721491]
[-0.21557830, -6.00624595, 18.87947393]
[-0.15285180, -6.00662047, 18.88171781]
[-0.09012891, -6.00686074, 18.88390453]
[-0.02741080, -6.00696543, 18.88606951]
[0.03530066, -6.00692315, 18.88832947]
[0.09800510, -6.00674199, 18.89057188]
[0.16070181, -6.00642709, 18.89275542]
[0.22338958, -6.00597691, 18.89491843]
[0.28606641, -6.00537957, 18.89718165]
[0.34873202, -6.00464384, 18.89942449]
[0.41138573, -6.00377487, 18.90160654]
[0.47402632, -6.00277088, 18.90376936]
[0.53665159, -6.00161948, 18.90603819]
[0.59926140, -6.00033016, 18.90828334]
[0.66185511, -5.99890812, 18.91046549]
[0.72443144, -5.99735127, 18.91262984]
[0.78698800, -5.99564669, 18.91490664]
[0.84952482, -5.99380468, 18.91715590]
[0.91204129, -5.99183045, 18.91933967]
[0.97453604, -5.98972163, 18.92150722]
[1.03700650, -5.98746464, 18.92379438]
[1.09945289, -5.98507075, 18.92604950]
[1.16187459, -5.98254517, 18.92823631]
[1.22427020, -5.97988518, 18.93040865]
[1.28663689, -5.97707652, 18.93270863]
[1.34897511, -5.97413149, 18.93497128]
[1.41128427, -5.97105535, 18.93716244]
[1.47356286, -5.96784496, 18.93934112]
[1.53580782, -5.96448527, 18.94165643]
[1.59801984, -5.96098984, 18.94392825]
[1.66019836, -5.95736389, 18.94612497]
[1.72234175, -5.95360385, 18.94831147]
[1.78444668, -5.94969379, 18.95064472]
[1.84651414, -5.94564865, 18.95292728]
[1.90854359, -5.94147365, 18.95513068]
[1.97053326, -5.93716472, 18.95732644]
[2.03247953, -5.93270491, 18.95968037]
[2.09438374, -5.92811080, 18.96197521]
[2.15624533, -5.92338753, 18.96418630]
[2.21806243, -5.91853049, 18.96639269]
[2.27983103, -5.91352158, 18.96877022]
[2.34155291, -5.90837924, 18.97107883]
[2.40322752, -5.90310855, 18.97329851]
[2.46485280, -5.89770422, 18.97551691]
[2.52642433, -5.89214689, 18.97792115]
[2.58794444, -5.88645713, 18.98024502]
[2.64941254, -5.88063991, 18.98247408]
[2.71082638, -5.87468920, 18.98470581]
[2.77218107, -5.86858418, 18.98714016]
[2.83347956, -5.86234787, 18.98948076]
[2.89472124, -5.85598511, 18.99171989]
[2.95590362, -5.84948900, 18.99396626]
[3.01702127, -5.84283707, 18.99643443]
[3.07807789, -5.83605517, 18.99879323]
[3.13907283, -5.82914795, 19.00104302]
[3.20000331, -5.82210755, 19.00330533]
[3.26086330, -5.81490956, 19.00581140]
[3.32165738, -5.80758312, 19.00818994]
[3.38238486, -5.80013264, 19.01045084]
[3.44304260, -5.79254913, 19.01273041]
[3.50362387, -5.78480602, 19.01527890]
[3.56413432, -5.77693618, 19.01767877]
[3.62457318, -5.76894377, 19.01995116]
[3.68493693, -5.76081846, 19.02224928]
[3.74521798, -5.75253122, 19.02484523]
[3.80542327, -5.74411924, 19.02726814]
[3.86555194, -5.73558632, 19.02955225]
[3.92560001, -5.72692065, 19.03187025]
[3.98555888, -5.71809035, 19.03451930]
[4.04543706, -5.70913757, 19.03696710]
[4.10523355, -5.70006569, 19.03926309]
[4.16494382, -5.69086121, 19.04160228]
[4.22455811, -5.68148898, 19.04431070]
[4.28408678, -5.67199680, 19.04678547]
[4.34352867, -5.66238762, 19.04909337]
[4.40287861, -5.65264599, 19.05145509]
[4.46212545, -5.64273300, 19.05422985]
[4.52128175, -5.63270290, 19.05673397]
[4.58034620, -5.62255818, 19.05905373]
[4.63931284, -5.61228114, 19.06143929]
[4.69816890, -5.60182859, 19.06428807]
[4.75692954, -5.59126209, 19.06682427]
[4.81559328, -5.58058365, 19.06915575]
[4.87415323, -5.56977303, 19.07156643]
[4.93259471, -5.55878215, 19.07449757]
[4.99093593, -5.54768077, 19.07706912]
[5.04917526, -5.53647049, 19.07941214]
[5.10730471, -5.52512818, 19.08184911]
[5.16530733, -5.51360024, 19.08487120]
[5.22320495, -5.50196560, 19.08748121]
[5.28099575, -5.49022547, 19.08983494]
[5.33867048, -5.47835350, 19.09229902]
[5.39620954, -5.46628991, 19.09542071]
[5.45363898, -5.45412391, 19.09807040]
[5.51095680, -5.44185637, 19.10043195]
[5.56815226, -5.42945712, 19.10292346]
[5.62520252, -5.41685934, 19.10615648]
[5.68213867, -5.40416379, 19.10885101]
[5.73895861, -5.39137120, 19.11121925]
[5.79564975, -5.37844707, 19.11373889]
[5.85218558, -5.36531682, 19.11709304]
[5.90860297, -5.35209402, 19.11983358]
[5.96489980, -5.33877935, 19.12220418]
[6.02106126, -5.32533321, 19.12475223]
[6.07705638, -5.31167222, 19.12824214]
[6.13292888, -5.29792414, 19.13103649]
[6.18867677, -5.28409014, 19.13340806]
[6.24428264, -5.27012481, 19.13598486]
[6.29971034, -5.25593530, 19.13962021]
[6.35501131, -5.24166420, 19.14247495]
[6.41018398, -5.22731386, 19.14484548]
[6.46520790, -5.21283248, 19.14745049]
[6.52004109, -5.19811732, 19.15123724]
[6.57474350, -5.18332619, 19.15415586]
[6.62931433, -5.16846328, 19.15652129]
[6.68372960, -5.15346971, 19.15915307]
[6.73794079, -5.13823270, 19.16309571]
[6.79201713, -5.12292516, 19.16608403]
[6.84595907, -5.10755407, 19.16844145]
[6.89973870, -5.09205310, 19.17109688]
[6.95330046, -5.07629992, 19.17518913]
[7.00672313, -5.06048101, 19.17825071]
[7.06000903, -5.04460741, 19.18059780]
[7.11312604, -5.02860532, 19.18327161]
[7.16601152, -5.01234412, 19.18749602]
[7.21875337, -4.99602121, 19.19062937]
[7.27135649, -4.97965280, 19.19296336]
[7.32378444, -4.96315805, 19.19564952]
[7.37596757, -4.94639949, 19.19998452]
[7.42800225, -4.92958240, 19.20318662]
[7.47989662, -4.91272919, 19.20550573]
[7.53160987, -4.89575257, 19.20819861]
[7.58306565, -4.87850974, 19.21262188]
[7.63436787, -4.86121073, 19.21588940]
[7.68552854, -4.84388501, 19.21819357]
[7.73650254, -4.82643952, 19.22088928]
[7.78720705, -4.80872743, 19.22538240]
[7.83775259, -4.79096074, 19.22871439]
[7.88815566, -4.77317658, 19.23100641]
[7.93836695, -4.75527695, 19.23370319]
[7.98829736, -4.73711200, 19.23825220]
[8.03806319, -4.71889333, 19.24164948]
[8.08768588, -4.70066610, 19.24393473]
[8.13711211, -4.68232826, 19.24663334]
[8.18624667, -4.66372761, 19.25122928]
[8.23521085, -4.64507353, 19.25469474]
[8.28403144, -4.62641932, 19.25698083]
[8.33265130, -4.60765974, 19.25968430]
[8.38096930, -4.58864080, 19.26432205]
[8.42911099, -4.56956824, 19.26785977]
[8.47710879, -4.55050337, 19.27015579]
[8.52490201, -4.53133861, 19.27286890]
[8.57238375, -4.51191865, 19.27754625]
[8.61968321, -4.49244448, 19.28116066]
[8.66683858, -4.47298516, 19.28347633]
[8.71378590, -4.45343154, 19.28620489]
[8.76041273, -4.43362740, 19.29092145]
[8.80685136, -4.41376825, 19.29461618]
[8.85314577, -4.39393039, 19.29696062]
[8.89922904, -4.37400386, 19.29971075]
[8.94498343, -4.35383187, 19.30446730]
[8.99054385, -4.33360406, 19.30824386]
[9.03596003, -4.31340339, 19.31062421]
[9.08116226, -4.29311957, 19.31340184]
[9.12602773, -4.27259564, 19.31820013]
[9.17069387, -4.25201558, 19.32205568]
[9.21521592, -4.23146808, 19.32447414]
[9.25952114, -4.21084261, 19.32728642]
[9.30348120, -4.18998259, 19.33213392]
[9.34723684, -4.16906691, 19.33606658]
[9.39084910, -4.14818959, 19.33851859]
[9.43424131, -4.12723904, 19.34137016]
[9.47727832, -4.10605997, 19.34627645]
[9.52010475, -4.08482478, 19.35030572]
[9.56278916, -4.06363399, 19.35279997]
[9.60525059, -4.04237485, 19.35569608]
[9.64734651, -4.02089378, 19.36066418]
[9.68922443, -3.99935420, 19.36481568]
[9.73096165, -3.97786387, 19.36737811]
[9.77247379, -3.95631022, 19.37033085]
[9.81361197, -3.93454116, 19.37536334]
[9.85452510, -3.91271084, 19.37964299]
[9.89529841, -3.89093293, 19.38229292]
[9.93584513, -3.86909656, 19.38531420]
[9.97601113, -3.84705097, 19.39041624]
[10.01594588, -3.82494187, 19.39482199]
[10.05574147, -3.80288727, 19.39756847]
[10.09530940, -3.78077883, 19.40066551]
[10.13449088, -3.75846724, 19.40584106]
[10.17343550, -3.73609026, 19.41037167]
[10.21224159, -3.71376927, 19.41322039]
[10.25081936, -3.69139890, 19.41639808]
[10.28900573, -3.66883135, 19.42165021]
[10.32695005, -3.64619685, 19.42630563]
[10.36475651, -3.62361929, 19.42926181]
[10.40233438, -3.60099673, 19.43252450]
[10.43951658, -3.57818289, 19.43785631]
[10.47645181, -3.55530067, 19.44263840]
[10.51324986, -3.53247586, 19.44570840]
[10.54981947, -3.50961033, 19.44906062]
[10.58598990, -3.48655932, 19.45447514]
[10.62190933, -3.46343937, 19.45937666]
[10.65769217, -3.44037678, 19.46256227]
[10.69324697, -3.41727749, 19.46600797]
[10.72839963, -3.39399844, 19.47150831]
[10.76329774, -3.37065024, 19.47652836]
[10.79805975, -3.34735887, 19.47983469]
[10.83259451, -3.32403465, 19.48337830]
[10.86672489, -3.30053619, 19.48896771]
[10.90059738, -3.27696832, 19.49410991]
[10.93433414, -3.25345623, 19.49754499]
[10.96784512, -3.22991512, 19.50118945]
[11.00095075, -3.20620487, 19.50686871]
[11.03379553, -3.18242484, 19.51213510]
[11.06650472, -3.15869892, 19.51570661]
[11.09899077, -3.13494810, 19.51944928]
[11.13107287, -3.11103251, 19.52521158]
[11.16289191, -3.08704660, 19.53059745]
[11.19457496, -3.06311237, 19.53431172]
[11.22603910, -3.03915793, 19.53814430]
[11.25710363, -3.01504264, 19.54397233]
[11.28790586, -2.99085854, 19.54943754]
[11.31857052, -2.96672255, 19.55328674]
[11.34901967, -2.94257020, 19.55721546]
[11.37907230, -2.91826191, 19.56311426]
[11.40886204, -2.89388571, 19.56867565]
[11.43851247, -2.86955385, 19.57267251]
[11.46795220, -2.84521002, 19.57669211]
[11.49700107, -2.82071568, 19.58264063]
[11.52578665, -2.79615403, 19.58828910]
[11.55443058, -2.77163246, 19.59243438]
[11.58287448, -2.74710711, 19.59647941]
[11.61094597, -2.72244199, 19.60232539]
[11.63875865, -2.69771341, 19.60792262]
[11.66642323, -2.67301762, 19.61217669]
[11.69388617, -2.64831746, 19.61636285]
[11.72097020, -2.62348123, 19.62237274]
[11.74778609, -2.59857705, 19.62821159]
[11.77445342, -2.57370273, 19.63268409]
[11.80093870, -2.54883779, 19.63683181]
[11.82709496, -2.52386911, 19.64236959]
[11.85298435, -2.49883514, 19.64798362]
[11.87870835, -2.47381643, 19.65256287]
[11.90422608, -2.44879027, 19.65710611]
[11.92935199, -2.42363560, 19.66348984]
[11.95418892, -2.39840384, 19.66986225]
[11.97887419, -2.37319365, 19.67482972]
[12.00340057, -2.34800676, 19.67913336]
[12.02766622, -2.32276991, 19.68415682]
[12.05164023, -2.29745850, 19.68985458]
[12.07542280, -2.27214015, 19.69487181]
[12.09899829, -2.24681169, 19.69979785]
[12.12217963, -2.22136357, 19.70650103]
[12.14505502, -2.19583227, 19.71334279]
[12.16777119, -2.17031067, 19.71881782]
[12.19033808, -2.14481283, 19.72346756]
[12.21266802, -2.11928355, 19.72858854]
[12.23467939, -2.09367116, 19.73473169]
[12.25648561, -2.06803952, 19.74028035]
[12.27811539, -2.04241080, 19.74532831]
[12.29943608, -2.01670764, 19.75142336]
[12.32044387, -1.99092282, 19.75810971]
[12.34126066, -1.96512382, 19.76393773]
[12.36191049, -1.93933015, 19.76913889]
[12.38228010, -1.91347951, 19.77512163]
[12.40233085, -1.88754819, 19.78187236]
[12.42218058, -1.86159519, 19.78791081]
[12.44185642, -1.83564007, 19.79339324]
[12.46123579, -1.80962060, 19.79975797]
[12.48030059, -1.78352364, 19.80675277]
[12.49916657, -1.75740339, 19.81300830]
[12.51785533, -1.73127569, 19.81874516]
[12.53624364, -1.70508286, 19.82536753]
[12.55432331, -1.67881647, 19.83252839]
[12.57220384, -1.65252386, 19.83898034]
[12.58989614, -1.62621510, 19.84503884]
[12.60726171, -1.59983192, 19.85215908]
[12.62432806, -1.57337877, 19.85959457]
[12.64120192, -1.54689877, 19.86625479]
[12.65788528, -1.52039793, 19.87255738]
[12.67424418, -1.49382488, 19.87987804]
[12.69031164, -1.46718505, 19.88744168]
[12.70618539, -1.44051433, 19.89428900]
[12.72185995, -1.41381547, 19.90087852]
[12.73719717, -1.38704158, 19.90855619]
[12.75224478, -1.36020063, 19.91639336]
[12.76709934, -1.33332444, 19.92349760]
[12.78176274, -1.30641786, 19.93024633]
[12.79613787, -1.27945018, 19.93766562]
[12.81023046, -1.25241854, 19.94538277]
[12.82411211, -1.22534274, 19.95265644]
[12.83779115, -1.19822786, 19.95967426]
[12.85118704, -1.17105147, 19.96727097]
[12.86429568, -1.14380867, 19.97520998]
[12.87718157, -1.11651425, 19.98279763]
[12.88985786, -1.08917364, 19.99012953]
[12.90226687, -1.06177316, 19.99784364]
[12.91438852, -1.03430567, 20.00593752]
[12.92627224, -1.00677968, 20.01383071]
[12.93792749, -0.97919867, 20.02158582]
[12.94929264, -0.95155069, 20.02981738]
[12.96036785, -0.92383272, 20.03831623]
[12.97119929, -0.89605142, 20.04659381]
[12.98179559, -0.86820974, 20.05471702]
[12.99211274, -0.84030101, 20.06315417]
[13.00214348, -0.81232198, 20.07183568]
[13.01191876, -0.78427540, 20.08041064]
[13.02144519, -0.75616294, 20.08890776]
[13.03068321, -0.72798016, 20.09772165]
[13.03963077, -0.69972471, 20.10674188]
[13.04831373, -0.67139780, 20.11568032]
[13.05673763, -0.64300062, 20.12455848]
[13.06486909, -0.61453089, 20.13370920]
[13.07270609, -0.58598661, 20.14304381]
[13.08026834, -0.55736772, 20.15233579]
[13.08756071, -0.52867494, 20.16159033]
[13.09455483, -0.49990757, 20.17108647]
[13.10124893, -0.47106395, 20.18074857]
[13.10765831, -0.44214327, 20.19039385]
[13.11378714, -0.41314592, 20.20001807]
[13.11961039, -0.38407245, 20.20986357]
[13.12512659, -0.35492146, 20.21986151]
[13.13034817, -0.32569168, 20.22985738]
[13.13527869, -0.29638336, 20.23984148]
[13.13989552, -0.26699807, 20.25003033]
[13.14419746, -0.23753465, 20.26035959]
[13.14819488, -0.20799157, 20.27069453]
[13.15189083, -0.17836901, 20.28102248]
[13.15526437, -0.14866951, 20.29154174]
[13.15831452, -0.11889207, 20.30219053]
[13.16105025, -0.08903504, 20.31284753]
[13.16347410, -0.05909858, 20.32349873]
[13.16556642, -0.02908615, 20.33432931]
[13.16732644, 0.00100306, 20.34527889]
[13.16876212, 0.03117081, 20.35623527]
[13.16987558, 0.06141686, 20.36718399]
[13.17064817, 0.09173689, 20.37830053]
[13.17107933, 0.12213153, 20.38952527]
[13.17117629, 0.15260260, 20.40075231]
[13.17094082, 0.18314977, 20.41196731]
[13.17035514, 0.21376784, 20.42333812]
[13.16941885, 0.24445730, 20.43480568]
[13.16813869, 0.27522002, 20.44626870]
[13.16651609, 0.30605550, 20.45771324]
[13.16453411, 0.33695774, 20.46930070]
[13.16219253, 0.36792709, 20.48097263]
[13.15949764, 0.39896542, 20.49263142]
[13.15645064, 0.43007207, 20.50426361]
[13.15303542, 0.46124030, 20.51602487]
[13.14925192, 0.49247029, 20.52785755]
[13.14510605, 0.52376391, 20.53966729]
[13.14059883, 0.55512033, 20.55144113]
[13.13571501, 0.58653210, 20.56332935]
[13.13045465, 0.61799925, 20.57527539]
[13.12482335, 0.64952364, 20.58718794]
[13.11882200, 0.68110424, 20.59905455]
[13.11243621, 0.71273298, 20.61102032]
[13.10566619, 0.74440973, 20.62303003]
[13.09851723, 0.77613630, 20.63499541]
[13.09099015, 0.80791146, 20.64690453]
[13.08307144, 0.83972661, 20.65889740]
[13.07476144, 0.87158147, 20.67092039]
[13.06606519, 0.90347775, 20.68288829]
[13.05698344, 0.93541403, 20.69478970]
[13.04750364, 0.96738128, 20.70675967]
[13.03762621, 0.99937902, 20.71874635]
[13.02735596, 1.03140888, 20.73066758]
[13.01669369, 1.06346927, 20.74251250]
[13.00562772, 1.09555075, 20.75441135]
[12.99415862, 1.12765272, 20.76631418]
[12.98229100, 1.15977666, 20.77814187]
[12.97002570, 1.19192084, 20.78988410]
[12.95735198, 1.22407551, 20.80166649]
[12.94427052, 1.25623990, 20.81344102]
[12.93078579, 1.28841541, 20.82513159]
[12.91689872, 1.32060013, 20.83672838]
[12.90259947, 1.35278410, 20.84835262]
[12.88788887, 1.38496641, 20.85995824]
[12.87277127, 1.41714835, 20.87147201]
[12.85724776, 1.44932790, 20.88288464]
[12.84130934, 1.48149493, 20.89431319]
[12.82495704, 1.51364842, 20.90571349]
[12.80819514, 1.54578956, 20.91701509]
[12.79102486, 1.57791626, 20.92820915]
[12.77343812, 1.61001830, 20.93940883]
[12.75543608, 1.64209455, 20.95057178]
[12.73702300, 1.67414615, 20.96163017]
[12.71820033, 1.70617097, 20.97257562]
[12.69896078, 1.73815875, 20.98351758]
[12.67930573, 1.77010831, 20.99441545]
[12.65923945, 1.80202075, 21.00520387]
[12.63876360, 1.83389395, 21.01587484]
[12.61787169, 1.86571768, 21.02653438]
[12.59656534, 1.89749074, 21.03714352]
[12.57484882, 1.92921423, 21.04763919]
[12.55272402, 1.96088608, 21.05801376]
[12.53018527, 1.99249617, 21.06837002]
[12.50723436, 2.02404328, 21.07867052]
[12.48387565, 2.05552859, 21.08885432]
[12.46011126, 2.08695013, 21.09891412]
[12.43593626, 2.11829789, 21.10894971]
[12.41135267, 2.14957075, 21.11892501]
[12.38636491, 2.18076995, 21.12878110]
[12.36097536, 2.21189368, 21.13851096]
[12.33517979, 2.24293213, 21.14821156]
[12.30898044, 2.27388428, 21.15784810]
[12.28238180, 2.30475149, 21.16736353]
[12.25538651, 2.33553213, 21.17675111]
[12.22799100, 2.36621667, 21.18610514]
[12.20019770, 2.39680422, 21.19539200]
[12.17201122, 2.42729631, 21.20455639]
[12.14343441, 2.45769153, 21.21359187]
[12.11446433, 2.48798064, 21.22259016]
[12.08510361, 2.51816294, 21.23151876]
[12.05535693, 2.54824015, 21.24032405]
[12.02522737, 2.57821114, 21.24899983]
[11.99471255, 2.60806700, 21.25763542]
[11.96381530, 2.63780725, 21.26619932]
[11.93254036, 2.66743381, 21.27463953]
[11.90089102, 2.69694586, 21.28295013]
[11.86886541, 2.72633487, 21.29121806]
[11.83646653, 2.75560057, 21.29941282]
[11.80369918, 2.78474515, 21.30748396]
[11.77056681, 2.81376810, 21.31542584]
[11.73706804, 2.84266128, 21.32332312]
[11.70320600, 2.87142470, 21.33114623]
[11.66898554, 2.90006077, 21.33884623]
[11.63441023, 2.92856932, 21.34641780]
[11.59947914, 2.95694264, 21.35394336]
[11.56419551, 2.98518099, 21.36139423]
[11.52856419, 3.01328706, 21.36872297]
[11.49258887, 3.04126098, 21.37592459]
[11.45626900, 3.06909549, 21.38307932]
[11.41960790, 3.09679112, 21.39015935]
[11.38261041, 3.12435078, 21.39711871]
[11.34528031, 3.15177496, 21.40395275]
[11.30761736, 3.17905681, 21.41073958]
[11.26962495, 3.20619711, 21.41745221]
[11.23130788, 3.23319903, 21.42404615]
[11.19266996, 3.26006334, 21.43051711]
[11.15371126, 3.28678363, 21.43694110]
[11.11443517, 3.31336091, 21.44329194]
[11.07484644, 3.33979856, 21.44952658]
[11.03494890, 3.36609764, 21.45564113]
[10.99474284, 3.39225213, 21.46170954]
[10.95423165, 3.41826325, 21.46770643]
[10.91342001, 3.44413459, 21.47359015]
[10.87231171, 3.46986741, 21.47935721]
[10.83090724, 3.49545611, 21.48507960]
[10.78920997, 3.52090206, 21.49073267]
[10.74722445, 3.54620900, 21.49627612]
[10.70495446, 3.57137843, 21.50170689]
[10.66240059, 3.59640502, 21.50709509]
[10.61956619, 3.62129034, 21.51241675]
[10.57645568, 3.64603822, 21.51763285]
[10.53307276, 3.67065030, 21.52274078]
[10.48941814, 3.69512157, 21.52780887]
[10.44549508, 3.71945369, 21.53281375]
[10.40130788, 3.74365056, 21.53771761]
[10.35686013, 3.76771394, 21.54251828]
[10.31215262, 3.79163904, 21.54728247]
[10.26718851, 3.81542758, 21.55198730]
[10.22197197, 3.83908351, 21.55659606]
[10.17650645, 3.86260866, 21.56110702]
[10.13079279, 3.88599838, 21.56558544]
[10.08483406, 3.90925446, 21.57000883]
[10.03863426, 3.93238083, 21.57434142]
[9.99219671, 3.95537932, 21.57858195]
[9.94552227, 3.97824542, 21.58279442]
[9.89861390, 4.00098089, 21.58695657]
[9.85147541, 4.02358964, 21.59103344]
[9.80411002, 4.04607348, 21.59502422]
[9.75651856, 4.06842793, 21.59899189]
[9.70870386, 4.09065474, 21.60291424]
[9.66066960, 4.11275774, 21.60675697]
[9.61241882, 4.13473869, 21.61051973]
[9.56395234, 4.15659309, 21.61426470]
[9.51527286, 4.17832265, 21.61796958]
[9.46638389, 4.19993111, 21.62160051]
[9.41728835, 4.22142012, 21.62515761]
[9.36798699, 4.24278513, 21.62870252]
[9.31848239, 4.26402778, 21.63221266]
[9.26877792, 4.28515171, 21.63565445]
[9.21887633, 4.30615845, 21.63902844]
[9.16877831, 4.32704334, 21.64239604]
[9.11848636, 4.34780793, 21.64573417]
[9.06800366, 4.36845577, 21.64900935]
[9.01733283, 4.38898824, 21.65222257]
[8.96647450, 4.40940052, 21.65543526]
[8.91543103, 4.42969409, 21.65862367]
[8.86420549, 4.44987239, 21.66175424]
[8.81280035, 4.46993665, 21.66482837]
[8.76121616, 4.48988185, 21.66790781]
[8.70945519, 4.50970940, 21.67096796]
[8.65752035, 4.52942265, 21.67397497]
[8.60541400, 4.54902266, 21.67693068]
[8.55313661, 4.56850420, 21.67989739]
[8.50069035, 4.58786860, 21.68284950]
[8.44807802, 4.60711913, 21.68575273]
[8.39530183, 4.62625671, 21.68860933]
[8.34236220, 4.64527585, 21.69148240]
[8.28926121, 4.66417782, 21.69434518]
[8.23600152, 4.68296584, 21.69716282]
[8.18258526, 4.70164067, 21.69993798]
[8.12901276, 4.72019657, 21.70273478]
[8.07528602, 4.73863479, 21.70552517]
[8.02140761, 4.75695847, 21.70827361]
[7.96737954, 4.77516824, 21.71098317]
[7.91320209, 4.79325813, 21.71371917]
[7.85887718, 4.81122934, 21.71645217]
[7.80440728, 4.82908500, 21.71914585]
[7.74979430, 4.84682562, 21.72180368]
[7.69503849, 4.86444496, 21.72449232]
[7.64014169, 4.88194422, 21.72718089]
[7.58510628, 4.89932655, 21.72983220]
[7.52993410, 4.91659234, 21.73245013]
[7.47462533, 4.93373510, 21.73510280]
[7.41918177, 4.95075607, 21.73775782]
[7.36360572, 4.96765839, 21.74037709]
[7.30789893, 4.98444238, 21.74296490]
[7.25206156, 5.00110132, 21.74559094]
[7.19609536, 5.01763649, 21.74822123]
[7.14000254, 5.03405107, 21.75081679]
[7.08378480, 5.05034531, 21.75338232]
[7.02744227, 5.06651228, 21.75598907]
[6.97097664, 5.08255331, 21.75860152]
[6.91439007, 5.09847166, 21.76117979]
[6.85768418, 5.11426751, 21.76372901]
[6.80085911, 5.12993373, 21.76632199]
[6.74391650, 5.14547176, 21.76892168]
[6.68685843, 5.16088492, 21.77148732]
[6.62968649, 5.17617335, 21.77402449]
[6.57240081, 5.19132976, 21.77660755]
[6.51500297, 5.20635567, 21.77919793]
[6.45749502, 5.22125450, 21.78175403]
[6.39987847, 5.23602638, 21.78428192]
[6.34215348, 5.25066386, 21.78685744]
[6.28432159, 5.26516857, 21.78944052]
[6.22638479, 5.27954404, 21.79198883]
[6.16834455, 5.29379038, 21.79450891]
[6.11020103, 5.30790001, 21.79707801]
[6.05195575, 5.32187471, 21.79965463]
[5.99361062, 5.33571810, 21.80219574]
[5.93516710, 5.34943029, 21.80470840]
[5.87662536, 5.36300359, 21.80727121]
[5.81798689, 5.37643994, 21.80984122]
[5.75925355, 5.38974304, 21.81237482]
[5.70042675, 5.40291303, 21.81487961]
[5.64150669, 5.41594212, 21.81743544]
[5.58249483, 5.42883240, 21.81999796]
[5.52339297, 5.44158769, 21.82252307]
[5.46420249, 5.45420814, 21.82501891]
[5.40492364, 5.46668589, 21.82756650]
[5.34555783, 5.47902317, 21.83012013]
[5.28610681, 5.49122393, 21.83263527]
[5.22657192, 5.50328832, 21.83512064]
[5.16695345, 5.51520842, 21.83765838]
[5.10725279, 5.52698663, 21.84020137]
[5.04747163, 5.53862700, 21.84270478]
[4.98761127, 5.55012970, 21.84517795]
[4.92767206, 5.56148676, 21.84770400]
[4.86765535, 5.57270074, 21.85023448]
[4.80756277, 5.58377580, 21.85272429]
[4.74739560, 5.59471212, 21.85518341]
[4.68715422, 5.60550167, 21.85769594]
[4.62683996, 5.61614719, 21.86021201]
[4.56645439, 5.62665294, 21.86268636]
[4.50599877, 5.63701911, 21.86512965]
[4.44547352, 5.64723762, 21.86762690]
[4.38487994, 5.65731139, 21.87012681]
[4.32421955, 5.66724475, 21.87258400]
[4.26349357, 5.67703791, 21.87500984]
[4.20270248, 5.68668274, 21.87749026]
[4.14184755, 5.69618233, 21.87997245]
[4.08093023, 5.70554111, 21.88241101]
[4.01995173, 5.71475926, 21.88481804]
[3.95891259, 5.72382862, 21.88728035]
[3.89781402, 5.73275245, 21.88974358]
[3.83665744, 5.74153524, 21.89216232]
[3.77544401, 5.75017718, 21.89454947]
[3.71417435, 5.75867004, 21.89699274]
[3.65284962, 5.76701727, 21.89943611]
[3.59147119, 5.77522342, 21.90183419]
[3.53004021, 5.78328866, 21.90420074]
[3.46855734, 5.79120469, 21.90662440]
[3.40702371, 5.79897514, 21.90904736]
[3.34544063, 5.80660463, 21.91142431]
[3.28380924, 5.81409329, 21.91376990]
[3.22213026, 5.82143275, 21.91617375]
[3.16040478, 5.82862683, 21.91857614]
[3.09863405, 5.83568018, 21.92093185]
[3.03681920, 5.84259293, 21.92325648]
[2.97496101, 5.84935657, 21.92564072]
[2.91306053, 5.85597514, 21.92802275]
[2.85111897, 5.86245335, 21.93035746]
[2.78913743, 5.86879124, 21.93266148]
[2.72711676, 5.87498023, 21.93502664]
[2.66505797, 5.88102454, 21.93738885]
[2.60296222, 5.88692893, 21.93970315]
[2.54083059, 5.89269339, 21.94198723]
[2.47866401, 5.89830920, 21.94433420]
[2.41646345, 5.90378078, 21.94667747]
[2.35423002, 5.90911295, 21.94897222]
[2.29196478, 5.91430562, 21.95123732]
[2.22966874, 5.91934992, 21.95356728]
[2.16734282, 5.92425051, 21.95589276]
[2.10498808, 5.92901224, 21.95816910]
[2.04260560, 5.93363492, 21.96041644]
[1.98019643, 5.93810953, 21.96273083]
[1.91776147, 5.94244098, 21.96503991]
[1.85530172, 5.94663414, 21.96729921]
[1.79281826, 5.95068874, 21.96953022]
[1.73031224, 5.95459555, 21.97183070]
[1.66778448, 5.95835976, 21.97412497]
[1.60523596, 5.96198626, 21.97636876]
[1.54266774, 5.96547469, 21.97858503]
[1.48008107, 5.96881560, 21.98087346]
[1.41747672, 5.97201445, 21.98315467]
[1.35485562, 5.97507620, 21.98538461]
[1.29221884, 5.97800035, 21.98758787]
[1.22956771, 5.98077719, 21.98986624]
[1.16690297, 5.98341254, 21.99213626]
[1.10422548, 5.98591137, 21.99435413]
[1.04153634, 5.98827304, 21.99654619]
[0.97883696, 5.99048759, 21.99881661]
[0.91612803, 5.99256119, 22.00107737]
[0.85341037, 5.99449883, 22.00328498]
[0.79068510, 5.99629974, 22.00546772]
[0.72795373, 5.99795366, 22.00773239]
[0.66521687, 5.99946714, 22.00998587]
[0.60247532, 6.00084522, 22.01218508]
[0.53973020, 6.00208697, 22.01436039]
[0.47698316, 6.00318177, 22.01662155]
[0.41423472, 6.00413665, 22.01886976]
[0.35148564, 6.00495666, 22.02106239]
[0.28873707, 6.00564070, 22.02323218]
[0.22599079, 6.00617778, 22.02549212]
[0.16324722, 6.00657542, 22.02773705]
[0.10050710, 6.00683873, 22.02992491]
[0.03777159, 6.00696638, 22.03209106]
[-0.02495737, 6.00694698, 22.03435208]
[-0.08767948, 6.00678863, 22.03659569]
[-0.15039402, 6.00649645, 22.03878055]
[-0.21309978, 6.00606890, 22.04094488]
[-0.27579470, 6.00549415, 22.04320932]
[-0.33847857, 6.00478091, 22.04545354]
[-0.40115072, 6.00393435, 22.04763707]
[-0.46380989, 6.00295268, 22.04980138]
[-0.52645385, 6.00182355, 22.05207159]
[-0.58908252, 6.00055642, 22.05431829]
[-0.65169527, 5.99915647, 22.05650211]
[-0.71429078, 5.99762164, 22.05866812]
[-0.77686663, 5.99593902, 22.06094647]
[-0.83942291, 5.99411888, 22.06319746]
[-0.90195901, 5.99216644, 22.06538308]
[-0.96447354, 5.99007933, 22.06755248]
[-1.02696389, 5.98784401, 22.06984136]
[-1.08943033, 5.98547169, 22.07209839]
[-1.15187228, 5.98296759, 22.07428724]
[-1.21428826, 5.98032901, 22.07646163]
[-1.27667545, 5.97754171, 22.07876349]
[-1.33903433, 5.97461795, 22.08102827]
[-1.40136433, 5.97156299, 22.08322167]
[-1.46366390, 5.96837371, 22.08540259]
[-1.52592995, 5.96503508, 22.08771997]
[-1.58816323, 5.96156062, 22.08999412]
[-1.65036319, 5.95795554, 22.09219330]
[-1.71252818, 5.95421632, 22.09438225]
[-1.77465480, 5.95032701, 22.09671776]
[-1.83674414, 5.94630255, 22.09900286]
[-1.89879563, 5.94214813, 22.10120895]
[-1.96080751, 5.93785970, 22.10340737]
[-2.02277607, 5.93342036, 22.10576377]
[-2.08470276, 5.92884661, 22.10806137]
[-2.14658702, 5.92414363, 22.11027538]
[-2.20842693, 5.91930679, 22.11248467]
[-2.27021842, 5.91431805, 22.11486487]
[-2.33196340, 5.90919578, 22.11717649]
[-2.39366128, 5.90394507, 22.11939933]
[-2.45530998, 5.89856065, 22.12162086]
[-2.51690503, 5.89302319, 22.12402800]
[-2.57844884, 5.88735319, 22.12635512]
[-2.63994083, 5.88155565, 22.12858760]
[-2.70137870, 5.87562454, 22.13082271]
[-2.76275751, 5.86953910, 22.13326020]
[-2.82408032, 5.86332225, 22.13560430]
[-2.88534650, 5.85697886, 22.13784712]
[-2.94655352, 5.85050206, 22.14009714]
[-3.00769590, 5.84386940, 22.14256868]
[-3.06877745, 5.83710666, 22.14493126]
[-3.12979751, 5.83021851, 22.14718502]
[-3.19075325, 5.82319709, 22.14945126]
[-3.25163857, 5.81601808, 22.15196096]
[-3.31245819, 5.80871050, 22.15434356]
[-3.37321140, 5.80127877, 22.15660873]
[-3.43389502, 5.79371394, 22.15889252]
[-3.49450222, 5.78598949, 22.16144491]
[-3.55503883, 5.77813821, 22.16384914]
[-3.61550403, 5.77016423, 22.16612610]
[-3.67589426, 5.76205729, 22.16842875]
[-3.73620184, 5.75378841, 22.17102890]
[-3.79643390, 5.74539466, 22.17345647]
[-3.85658953, 5.73687986, 22.17574549]
[-3.91666468, 5.72823225, 22.17806834]
[-3.97665068, 5.71941999, 22.18072190]
[-4.03655623, 5.71048512, 22.18317469]
[-4.09638030, 5.70143103, 22.18547592]
[-4.15611825, 5.69224428, 22.18782031]
[-4.21576025, 5.68288977, 22.19053358]
[-4.27531689, 5.67341518, 22.19301368]
[-4.33478697, 5.66382347, 22.19532717]
[-4.39416518, 5.65409924, 22.19769446]
[-4.45344031, 5.64420363, 22.20047445]
[-4.51262518, 5.63419079, 22.20298425]
[-4.57171841, 5.62406320, 22.20530997]
[-4.63071392, 5.61380321, 22.20770149]
[-4.68959883, 5.60336772, 22.21055592]
[-4.74838863, 5.59281813, 22.21309818]
[-4.80708173, 5.58215647, 22.21543600]
[-4.86567113, 5.57136255, 22.21785305]
[-4.92414201, 5.56038837, 22.22079032]
[-4.98251297, 5.54930355, 22.22336833]
[-5.04078223, 5.53810968, 22.22571808]
[-5.09894170, 5.52678371, 22.22816186]
[-5.15697426, 5.51527210, 22.23119065]
[-5.21490217, 5.50365363, 22.23380763]
[-5.27272347, 5.49192953, 22.23616859]
[-5.33042876, 5.48007350, 22.23863997]
[-5.38799827, 5.46802585, 22.24176891]
[-5.44545854, 5.45587564, 22.24442598]
[-5.50280742, 5.44362372, 22.24679519]
[-5.56003396, 5.43124000, 22.24929449]
[-5.61711517, 5.41865774, 22.25253548]
[-5.67408266, 5.40597754, 22.25523801]
[-5.73093417, 5.39320014, 22.25761442]
[-5.78765691, 5.38029110, 22.26014239]
[-5.84422413, 5.36717593, 22.26350519]
[-5.90067336, 5.35396802, 22.26625420]
[-5.95700227, 5.34066809, 22.26863342]
[-6.01319580, 5.32723657, 22.27119036]
[-6.06922272, 5.31359018, 22.27468982]
[-6.12512752, 5.29985652, 22.27749324]
[-6.18090796, 5.28603676, 22.27987391]
[-6.23654634, 5.27208556, 22.28246019]
[-6.29200622, 5.25791013, 22.28610606]
[-6.34733990, 5.24365293, 22.28897053]
[-6.40254555, 5.22931632, 22.29135067]
[-6.45760238, 5.21484852, 22.29396577]
[-6.51246806, 5.20014691, 22.29776408]
[-6.56720354, 5.18536911, 22.30069331]
[-6.62180773, 5.17051934, 22.30306895]
[-6.67625626, 5.15553879, 22.30571145]
[-6.73050021, 5.14031477, 22.30966636]
[-6.78460994, 5.12501998, 22.31266592]
[-6.83858558, 5.10966146, 22.31503404]
[-6.89239876, 5.09417291, 22.31770083]
[-6.94599351, 5.07843214, 22.32180626]
[-6.99944980, 5.06262538, 22.32487992]
[-7.05276967, 5.04676373, 22.32723826]
[-7.10592048, 5.03077346, 22.32992404]
[-7.15883910, 5.01452411, 22.33416218]
[-7.21161476, 4.99821276, 22.33730832]
[-7.26425207, 4.98185570, 22.33965408]
[-7.31671398, 4.96537216, 22.34235280]
[-7.36893037, 4.94862491, 22.34670197]
[-7.42099897, 4.93181880, 22.34991761]
[-7.47292767, 4.91497636, 22.35224906]
[-7.52467501, 4.89801035, 22.35495509]
[-7.57616409, 4.88077833, 22.35939279]
[-7.62750027, 4.86348976, 22.36267459]
[-7.67869534, 4.84617424, 22.36499169]
[-7.72970347, 4.82873881, 22.36770115]
[-7.78044127, 4.81103706, 22.37220893]
[-7.83102074, 4.79328030, 22.37555598]
[-7.88145821, 4.77550581, 22.37786160]
[-7.93170360, 4.75761573, 22.38057273]
[-7.98166724, 4.73946069, 22.38513656]
[-8.03146688, 4.72125149, 22.38854968]
[-8.08112390, 4.70303344, 22.39084925]
[-8.13058414, 4.68470467, 22.39356279]
[-8.17975181, 4.66611355, 22.39817371]
[-8.22874964, 4.64746853, 22.40165571]
[-8.27760442, 4.62882306, 22.40395686]
[-8.32625815, 4.61007211, 22.40667586]
[-8.37460909, 4.59106237, 22.41132873]
[-8.42278424, 4.57199852, 22.41488362]
[-8.47081604, 4.55294200, 22.41719542]
[-8.51864294, 4.53378550, 22.41992463]
[-8.56615743, 4.51437447, 22.42461722]
[-8.61349013, 4.49490873, 22.42824923]
[-8.66067930, 4.47545745, 22.43058128]
[-8.70766011, 4.45591179, 22.43332644]
[-8.75431950, 4.43611638, 22.43805829]
[-8.80079115, 4.41626547, 22.44177069]
[-8.84711919, 4.39643545, 22.44413187]
[-8.89323576, 4.37651670, 22.44689895]
[-8.93902254, 4.35635332, 22.45167073]
[-8.98461586, 4.33613378, 22.45546417]
[-9.03006556, 4.31594093, 22.45786090]
[-9.07530096, 4.29566488, 22.46065577]
[-9.12019866, 4.27514964, 22.46546947]
[-9.16489759, 4.25457813, 22.46934005]
[-9.20945311, 4.23403884, 22.47177309]
[-9.25379132, 4.21342142, 22.47460323]
[-9.29778303, 4.19257049, 22.47946804]
[-9.34157082, 4.17166394, 22.48341576]
[-9.38521610, 4.15079568, 22.48587972]
[-9.42864071, 4.12985404, 22.48874855]
[-9.47170833, 4.10868513, 22.49367291]
[-9.51456547, 4.08745981, 22.49772236]
[-9.55728159, 4.06627890, 22.50023083]
[-9.59977415, 4.04502956, 22.50314500]
[-9.64189941, 4.02355970, 22.50813108]
[-9.68380655, 4.00203076, 22.51230663]
[-9.72557394, 3.98055085, 22.51488760]
[-9.76711578, 3.95900757, 22.51786045]
[-9.80828220, 3.93725031, 22.52291136]
[-9.84922357, 3.91543129, 22.52721457]
[-9.89002600, 3.89366425, 22.52988469]
[-9.93060143, 3.87183869, 22.53292724]
[-9.97079487, 3.84980535, 22.53804805]
[-10.01075719, 3.82770815, 22.54247612]
[-10.05058122, 3.80566497, 22.54524265]
[-10.09017722, 3.78356787, 22.54836110]
[-10.12938560, 3.76126910, 22.55355526]
[-10.16835737, 3.73890479, 22.55810650]
[-10.20719152, 3.71659596, 22.56097413]
[-10.24579697, 3.69423770, 22.56417280]
[-10.28400991, 3.67168382, 22.56944319]
[-10.32198110, 3.64906299, 22.57411754]
[-10.35981542, 3.62649866, 22.57709101]
[-10.39742076, 3.60388929, 22.58037404]
[-10.43462925, 3.58109030, 22.58572377]
[-10.47159110, 3.55822306, 22.59052378]
[-10.50841682, 3.53541287, 22.59360967]
[-10.54501370, 3.51256192, 22.59698182]
[-10.58121008, 3.48952726, 22.60241439]
[-10.61715540, 3.46642344, 22.60733903]
[-10.65296525, 3.44337664, 22.61054297]
[-10.68854675, 3.42029318, 22.61400938]
[-10.72372480, 3.39703177, 22.61952848]
[-10.75864826, 3.37370109, 22.62457137]
[-10.79343676, 3.35042686, 22.62789623]
[-10.82799761, 3.32711975, 22.63146178]
[-10.86215260, 3.30364032, 22.63707140]
[-10.89604964, 3.28009145, 22.64223706]
[-10.92981211, 3.25659796, 22.64569104]
[-10.96334816, 3.23307531, 22.64936012]
[-10.99647691, 3.20938565, 22.65506297]
[-11.02934461, 3.18562627, 22.66035475]
[-11.06207796, 3.16192069, 22.66394562]
[-11.09458713, 3.13818979, 22.66771791]
[-11.12668944, 3.11429652, 22.67351068]
[-11.15852805, 3.09033297, 22.67892905]
[-11.19023220, 3.06642100, 22.68266381]
[-11.22171633, 3.04248824, 22.68652873]
[-11.25279768, 3.01839681, 22.69239274]
[-11.28361543, 2.99423592, 22.69790239]
[-11.31429757, 2.97012336, 22.70177456]
[-11.34476412, 2.94599445, 22.70572761]
[-11.37483260, 2.92171124, 22.71165226]
[-11.40463815, 2.89736007, 22.71724069]
[-11.43430604, 2.87305317, 22.72125405]
[-11.46376259, 2.84873388, 22.72530111]
[-11.49282567, 2.82426551, 22.73128560]
[-11.52162490, 2.79972955, 22.73697144]
[-11.55028441, 2.77523379, 22.74113665]
[-11.57874336, 2.75073365, 22.74521224]
[-11.60682690, 2.72609396, 22.75110636]
[-11.63465150, 2.70139060, 22.75674498]
[-11.66233020, 2.67672043, 22.76101811]
[-11.68980874, 2.65204670, 22.76521191]
[-11.71690969, 2.62723879, 22.77121948]
[-11.74374413, 2.60236387, 22.77705235]
[-11.77043115, 2.57751845, 22.78152669]
[-11.79693494, 2.55268108, 22.78570423]
[-11.82310316, 2.52773691, 22.79133164]
[-11.84900498, 2.50272768, 22.79700200]
[-11.87474469, 2.47773507, 22.80159715]
[-11.90028249, 2.45273750, 22.80611632]
[-11.92543507, 2.42761447, 22.81243925]
[-11.95030239, 2.40241630, 22.81875162]
[-11.97501787, 2.37723855, 22.82370037]
[-11.99957337, 2.35208261, 22.82802093]
[-12.02386191, 2.32687280, 22.83312483]
[-12.04786003, 2.30158939, 22.83886194]
[-12.07166956, 2.27630030, 22.84388760]
[-12.09527458, 2.25100249, 22.84880384]
[-12.11848849, 2.22558725, 22.85548162]
[-12.14139805, 2.20008982, 22.86230308]
[-12.16414899, 2.17460149, 22.86777357]
[-12.18675139, 2.14913667, 22.87242633]
[-12.20911612, 2.12364023, 22.87756426]
[-12.23116137, 2.09806102, 22.88373119]
[-12.25300240, 2.07246263, 22.88929497]
[-12.27466912, 2.04686797, 22.89434042]
[-12.29603014, 2.02120156, 22.90040734]
[-12.31707731, 1.99545377, 22.90709373]
[-12.33793348, 1.96969120, 22.91293127]
[-12.35862357, 1.94393394, 22.91813948]
[-12.37903317, 1.91812021, 22.92413469]
[-12.39912291, 1.89222605, 22.93090776]
[-12.41901244, 1.86631013, 22.93696097]
[-12.43873000, 1.84039266, 22.94244249]
[-12.45815384, 1.81441291, 22.94878718]
[-12.47726194, 1.78835595, 22.95578775]
[-12.49617134, 1.76227532, 22.96205339]
[-12.51490471, 1.73618743, 22.96779345]
[-12.53333823, 1.71003546, 22.97441720]
[-12.55146240, 1.68381024, 22.98159109]
[-12.56938813, 1.65755870, 22.98805194]
[-12.58712755, 1.63129158, 22.99410499]
[-12.60454335, 1.60495210, 23.00119866]
[-12.62165957, 1.57854309, 23.00862787]
[-12.63858331, 1.55210683, 23.01529073]
[-12.65531636, 1.52564950, 23.02160425]
[-12.67172143, 1.49911975, 23.02896626]
[-12.68783451, 1.47252328, 23.03656357]
[-12.70375577, 1.44589614, 23.04342125]
[-12.71948099, 1.41924185, 23.04999432]
[-12.73487562, 1.39251537, 23.05760735]
[-12.74998186, 1.36572281, 23.06540156]
[-12.76489444, 1.33889464, 23.07249038]
[-12.77961418, 1.31203547, 23.07925170]
[-12.79403766, 1.28511356, 23.08675089]
[-12.80817741, 1.25812739, 23.09452600]
[-12.82210925, 1.23109759, 23.10181335]
[-12.83584115, 1.20402942, 23.10882242]
[-12.84929322, 1.17690125, 23.11639056]
[-12.86245944, 1.14970764, 23.12430540]
[-12.87540381, 1.12246270, 23.13187529]
[-12.88814007, 1.09517196, 23.13918713]
[-12.90061182, 1.06782246, 23.14686828]
[-12.91279667, 1.04040663, 23.15494076]
[-12.92474424, 1.01293253, 23.16281682]
[-12.93646436, 0.98540371, 23.17055409]
[-12.94789551, 0.95780864, 23.17876601]
[-12.95903687, 0.93014402, 23.18725217]
[-12.96993522, 0.90241621, 23.19551575]
[-12.98059956, 0.87462826, 23.20362141]
[-12.99098633, 0.84677386, 23.21203455]
[-13.00108753, 0.81884967, 23.22069446]
[-13.01093417, 0.79085814, 23.22924845]
[-13.02053269, 0.76280095, 23.23772664]
[-13.02984292, 0.73467383, 23.24652776]
[-13.03886306, 0.70647433, 23.25553597]
[-13.04761967, 0.67820351, 23.26445717]
[-13.05611823, 0.64986257, 23.27331580]
[-13.06432520, 0.62144943, 23.28244681]
[-13.07223858, 0.59296202, 23.29176094]
[-13.07987827, 0.56440011, 23.30103016]
[-13.08724905, 0.53576441, 23.31026147]
[-13.09432248, 0.50705436, 23.31973456]
[-13.10109683, 0.47826823, 23.32937290]
[-13.10758753, 0.44940505, 23.33899278]
[-13.11379865, 0.42046521, 23.34859134]
[-13.11970515, 0.39144937, 23.35841109]
[-13.12530556, 0.36235604, 23.36838266]
[-13.13061238, 0.33318384, 23.37835108]
[-13.13562911, 0.30393298, 23.38830768]
[-13.14033312, 0.27460513, 23.39846875]
[-13.14472322, 0.24519903, 23.40876962]
[-13.14880980, 0.21571308, 23.41907550]
[-13.15259583, 0.18614738, 23.42937453]
[-13.15606043, 0.15650456, 23.43986449]
[-13.15920260, 0.12678356, 23.45048343]
[-13.16203130, 0.09698260, 23.46111026]
[-13.16454901, 0.06710183, 23.47173155]
[-13.16673613, 0.03714474, 23.48253184]
[-13.16859187, 0.00711046, 23.49345071]
[-13.17012415, -0.02300286, 23.50437629]
[-13.17133505, -0.05319502, 23.51529461]
[-13.17220596, -0.08346166, 23.52638046]
[-13.17273628, -0.11380348, 23.53757422]
[-13.17293321, -0.14422240, 23.54877038]
[-13.17279846, -0.17471809, 23.55995501]
[-13.17231430, -0.20528534, 23.57129529]
[-13.17148031, -0.23592471, 23.58273217]
[-13.17030313, -0.26663813, 23.59416476]
[-13.16878416, -0.29742516, 23.60557946]
[-13.16690653, -0.32827974, 23.61713708]
[-13.16466994, -0.35920230, 23.62877915]
[-13.16208063, -0.39019479, 23.64040845]
[-13.15913974, -0.42125656, 23.65201182]
[-13.15583122, -0.45238085, 23.66374440]
[-13.15215494, -0.48356789, 23.67554850]
[-13.14811674, -0.51481964, 23.68733012]
[-13.14371761, -0.54613528, 23.69907655]
[-13.13894231, -0.57750732, 23.71093762]
[-13.13379087, -0.60893586, 23.72285671]
[-13.12826880, -0.64042281, 23.73474282]
[-13.12237696, -0.67196715, 23.74658373]
[-13.11610098, -0.70356080, 23.75852415]
[-13.10944100, -0.73520367, 23.77050879]
[-13.10240225, -0.76689763, 23.78244963]
[-13.09498551, -0.79864144, 23.79433493]
[-13.08717730, -0.83042649, 23.80630440]
[-13.07897789, -0.86225254, 23.81830433]
[-13.07039224, -0.89412133, 23.83024969]
[-13.06142109, -0.92603148, 23.84212925]
[-13.05205188, -0.95797387, 23.85407783]
[-13.04228499, -0.98994812, 23.86604346]
[-13.03212516, -1.02195586, 23.87794414]
[-13.02157315, -1.05399551, 23.88976914]
[-13.01061729, -1.08605759, 23.90164854]
[-12.99925811, -1.11814152, 23.91353227]
[-12.98750014, -1.15024885, 23.92534130]
[-12.97534421, -1.18237781, 23.93706543]
[-12.96277956, -1.21451862, 23.94883019]
[-12.94980684, -1.24667054, 23.96058741]
[-12.93643046, -1.27883499, 23.97226105]
[-12.92265132, -1.31101006, 23.98384140]
[-12.90845958, -1.34318575, 23.99544963]
[-12.89385604, -1.37536114, 24.00703952]
[-12.87884498, -1.40753757, 24.01853788]
[-12.86342747, -1.43971300, 24.02993553]
[-12.84759453, -1.47187726, 24.04134947]
[-12.83134713, -1.50402933, 24.05273539]
[-12.81468950, -1.53617042, 24.06402287]
[-12.79762287, -1.56829844, 24.07520317]
[-12.78013912, -1.60040310, 24.08638940]
[-12.76223942, -1.63248329, 24.09753910]
[-12.74392796, -1.66454016, 24.10858443]
[-12.72520616, -1.69657156, 24.11951710]
[-12.70606678, -1.72856718, 24.13044656]
[-12.68651115, -1.76052585, 24.14133207]
[-12.66654348, -1.79244868, 24.15210827]
[-12.64616542, -1.82433353, 24.16276724]
[-12.62537054, -1.85617011, 24.17341502]
[-12.60416036, -1.88795723, 24.18401249]
[-12.58253917, -1.91969599, 24.19449659]
[-12.56050883, -1.95138430, 24.20485975]
[-12.53806368, -1.98301199, 24.21520480]
[-12.51520550, -2.01457784, 24.22549414]
[-12.49193859, -2.04608303, 24.23566686]
[-12.46826510, -2.07752556, 24.24571569]
[-12.44418011, -2.10889538, 24.25574047]
[-12.41968560, -2.14019137, 24.26570500]
[-12.39478597, -2.17141476, 24.27555035]
[-12.36948360, -2.20256372, 24.28526957]
[-12.34377429, -2.23362839, 24.29495965]
[-12.31766025, -2.26460774, 24.30458571]
[-12.29114595, -2.29550314, 24.31409066]
[-12.26423403, -2.32631294, 24.32346784]
[-12.23692094, -2.35702754, 24.33281157]
[-12.20920911, -2.38764605, 24.34208815]
[-12.18110310, -2.41817000, 24.35124227]
[-12.15260579, -2.44859796, 24.36026754]
[-12.12371425, -2.47892065, 24.36925571]
[-12.09443112, -2.50913735, 24.37817421]
[-12.06476103, -2.53924978, 24.38696940]
[-12.03470708, -2.56925677, 24.39563515]
[-12.00426693, -2.59914939, 24.40426079]
[-11.97344338, -2.62892714, 24.41281476]
[-11.94224117, -2.65859194, 24.42124505]
[-11.91066357, -2.68814293, 24.42954578]
[-11.87870878, -2.71757155, 24.43780395]
[-11.84637976, -2.74687754, 24.44598896]
[-11.81368130, -2.77606305, 24.45405037]
[-11.78061687, -2.80512755, 24.46198259]
[-11.74718512, -2.83406289, 24.46987031]
[-11.71338916, -2.86286903, 24.47768389]
[-11.67923383, -2.89154841, 24.48537439]
[-11.64472272, -2.92010081, 24.49293653]
[-11.60985494, -2.94851850, 24.50045278]
[-11.57463369, -2.97680172, 24.50789438]
[-11.53906383, -3.00495314, 24.51521390]
[-11.50314907, -3.03297290, 24.52240638]
[-11.46688888, -3.06085368, 24.52955208]
[-11.43028657, -3.08859600, 24.53662315]
[-11.39334699, -3.11620277, 24.54357361]
[-11.35607390, -3.14367445, 24.55039885]
[-11.31846712, -3.17100417, 24.55717700]
[-11.28053002, -3.19819269, 24.56388103]
[-11.24226740, -3.22524317, 24.57046644]
[-11.20368308, -3.25215636, 24.57692899]
[-11.16477715, -3.27892583, 24.58334469]
[-11.12555302, -3.30555256, 24.58968733]
[-11.08601541, -3.33203993, 24.59591387]
[-11.04616817, -3.35838898, 24.60202043]
[-11.00601162, -3.38459366, 24.60808099]
[-10.96554915, -3.41065520, 24.61407013]
[-10.92478543, -3.43657713, 24.61994620]
[-10.88372426, -3.46236075, 24.62570574]
[-10.84236617, -3.48800039, 24.63142074]
[-10.80071451, -3.51349744, 24.63706653]
[-10.75877385, -3.53885561, 24.64260282]
[-10.71654794, -3.56407638, 24.64802656]
[-10.67403745, -3.58915442, 24.65340786]
[-10.63124569, -3.61409127, 24.65872274]
[-10.58817710, -3.63889075, 24.66393218]
[-10.54483537, -3.66355450, 24.66903357]
[-10.50122125, -3.68807748, 24.67409527]
[-10.45733799, -3.71246133, 24.67909388]
[-10.41318990, -3.73670995, 24.68399158]
[-10.36878056, -3.76082509, 24.68878622]
[-10.32411081, -3.78480194, 24.69354451]
[-10.27918380, -3.80864221, 24.69824356]
[-10.23400367, -3.83234984, 24.70284666]
[-10.18857393, -3.85592665, 24.70735208]
[-10.14289542, -3.87936797, 24.71182509]
[-10.09697120, -3.90267558, 24.71624318]
[-10.05080526, -3.92585340, 24.72057059]
[-10.00440097, -3.94890327, 24.72480604]
[-9.95775919, -3.97182064, 24.72901357]
[-9.91088286, -3.99460728, 24.73317087]
[-9.86377582, -4.01726709, 24.73724300]
[-9.81644129, -4.03980187, 24.74122915]
[-9.76888011, -4.06220712, 24.74519229]
[-9.72109513, -4.08448460, 24.74911023]
[-9.67309000, -4.10663812, 24.75294863]
[-9.62486780, -4.12866944, 24.75670715]
[-9.57642934, -4.15057405, 24.76044799]
[-9.52777735, -4.17235365, 24.76414883]
[-9.47891533, -4.19401198, 24.76777580]
[-9.42984619, -4.21555069, 24.77132902]
[-9.38057071, -4.23696522, 24.77487015]
[-9.33109149, -4.25825719, 24.77837658]
[-9.28141187, -4.27943026, 24.78181473]
[-9.23153462, -4.30048595, 24.78518516]
[-9.18146046, -4.32141957, 24.78854927]
[-9.13119187, -4.34223270, 24.79188399]
[-9.08073203, -4.36292887, 24.79515581]
[-9.03008358, -4.38350948, 24.79836574]
[-8.97924716, -4.40396967, 24.80157520]
[-8.92822515, -4.42431094, 24.80476045]

